Language-Based Protocol Testing

Over the past decade, the automated generation of test inputs has made significant advances. Modern fuzzers and test generators easily produce complex input formats that do systematically cover the input and execution space. Testing _protocols_, though, has remained a frontier for automated testing, as a test generator has to _interact_ with the program under test, producing messages that conform to the current state of the system. In this paper, we introduce _language-based protocol testing_, the first approach to specify, automatically test, and systematically cover the full state and input space of protocol implementations. We specify protocols as _interaction grammars_ -- an extension of context-free grammars that tag each message element with the communication party that is in charge of producing it. Interaction grammars embed classical state models by unifying states, messages, and transitions all into nonterminals, and can be used for _producing_ interactions as well as _parsing_ them, making them ideally suited for testing protocols. Additional _constraints_ over grammar elements allow us to specify and test _semantic features_ such as binary message formats, checksums, encodings, and the many ways that message features induce states and vice versa. To evaluate the effectiveness of language-based protocol testing, we have implemented it as part of the FANDANGO test generator. We specify several protocols as interaction grammars, including features such as human-readable interactions (SMTP), bit-level encodings (DNS), and dynamic port assignments (FTP), and use them to test the corresponding protocol implementations. By systematically covering the interaction grammar and solving the associated constraints, FANDANGO achieves comprehensive coverage of the protocol interactions, resulting in high code coverage and a thorough assessment of the program under test.

==> tikz/all/chatgpt_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0067245960235595,0.00625
0.0070860385894775,0.00625
0.0072543621063232,0.00625
0.007364273071289,0.00625
0.0073950290679931,0.00625
0.0074949264526367,0.00625
8.75256085395813,0.00625
9.353421211242676,0.00625
9.757638216018677,0.00625
10.437066793441772,0.3
10.532487392425535,0.3
10.69249677658081,0.59375
11.132141828536987,0.609375
11.133289337158203,0.609375
11.889121294021606,0.625
12.166492223739624,0.625
12.497320890426636,0.625
12.778656721115112,0.625
13.13984727859497,0.625
14.158158540725708,0.625
18.12151861190796,0.625
20.253385066986084,0.625
22.399410247802734,0.65625
22.40315413475037,0.65625
22.737937688827515,0.65625
23.155292987823486,0.65625
23.78043794631958,0.703125
24.221561670303345,0.703125
24.785359621047977,0.703125
25.45935082435608,0.71875
25.615045070648193,0.71875
26.346014261245728,0.71875
26.913368463516235,0.71875
28.202497005462646,0.71875
30.809300661087036,0.75
32.404269218444824,0.75
32.85365867614746,0.75
35.390586376190186,0.75
36.39198064804077,0.765625
37.02195739746094,0.765625
37.24726390838623,0.765625
38.653393507003784,0.78125
39.21206569671631,0.78125
39.70161032676697,0.78125
41.32803153991699,0.78125
41.49166131019592,0.796875
41.80335569381714,0.796875
42.91813683509827,0.796875
44.42270255088806,0.8125
45.58492827415466,0.8125
45.65218734741211,0.8125
46.550111532211304,0.8125
47.94219899177551,0.8125
48.095582008361816,0.8125
48.23448133468628,0.828125
49.829755783081055,0.828125
52.71962380409241,0.84375
53.204224586486816,0.84375
55.27145051956177,0.859375
55.3653302192688,0.859375
56.29118275642395,0.875
56.38915061950683,0.875
57.67778515815735,0.875
58.31944942474365,0.875
58.478177547454834,0.875
58.51541829109192,0.875
60.29049324989319,0.875
61.260700941085815,0.875
62.91859197616577,0.875
63.01723504066467,0.875
64.77346205711365,0.875
64.97799921035767,0.875
66.81297039985657,0.875
68.71475100517273,0.890625
69.19258999824524,0.890625
69.37815713882446,0.921875
71.22400283813477,0.9375
71.42539072036743,0.9375
72.00612592697144,0.9375
72.5813467502594,0.9375
74.14122295379639,0.9375
75.36985421180725,0.9375
75.49593091011047,0.9375
76.60768699645996,0.953125
77.4251503944397,0.953125
77.51999497413635,0.953125
78.75566029548645,0.953125
79.51278400421143,0.96875
80.92187547683716,0.96875
81.39254426956177,0.96875
81.95174860954285,0.96875
86.56667828559875,0.96875
86.84932160377502,0.96875
88.22828507423401,0.96875
90.39448928833008,0.96875
90.82955932617188,0.96875
91.06039547920228,0.96875
92.58029389381409,0.96875
97.70782923698424,0.96875
100.12436938285828,1.0


==> tikz/all/chatgpt_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0067226886749267,0.00625
0.0071773529052734,0.00625
0.0072071552276611,0.00625
0.0073473453521728,0.00625
0.007481575012207,0.00625
6.025094747543335,0.00625
7.1215996742248535,0.00625
8.870213985443115,0.00625
9.054891586303713,0.00625
10.14974856376648,0.59375
11.087261199951172,0.609375
11.960005760192873,0.625
12.156369686126707,0.625
12.2274010181427,0.625
12.483591318130491,0.625
13.066676378250122,0.625
13.966878890991213,0.625
14.646447658538818,0.625
15.730568408966064,0.625
17.088237524032593,0.640625
19.39653468132019,0.640625
20.970592975616455,0.671875
21.61919617652893,0.71875
21.681965589523315,0.71875
23.20438122749329,0.71875
23.85072422027588,0.71875
25.177756309509277,0.71875
26.469108819961548,0.71875
27.231337785720825,0.71875
28.459015130996704,0.734375
29.299413204193115,0.75
30.399420499801636,0.765625
30.95808458328247,0.765625
31.59520792961121,0.765625
33.30162048339844,0.765625
33.58092427253723,0.78125
35.666131019592285,0.8125
35.73618817329407,0.8125
36.19142556190491,0.828125
37.90918922424317,0.828125
38.75585699081421,0.828125
38.76026964187622,0.828125
40.288254499435425,0.84375
40.61319065093994,0.84375
40.78618907928467,0.84375
46.52640676498413,0.84375
46.682454347610474,0.859375
48.71734404563904,0.859375
49.120757818222046,0.875
51.01333475112915,0.875
51.11789798736572,0.875
52.9514434337616,0.875
53.24674606323242,0.875
53.81469917297363,0.875
54.1243736743927,0.875
54.80514073371887,0.875
56.86859154701233,0.875
58.878026723861694,0.875
60.24566864967346,0.890625
60.44054937362671,0.890625
61.8767249584198,0.90625
61.99844074249267,0.90625
63.117555379867554,0.90625
63.88063669204712,0.90625
66.17198300361633,0.90625
66.3205213546753,0.90625
68.84165549278259,0.90625
70.07154273986816,0.90625
71.49865221977234,0.90625
72.18552827835083,0.90625
72.35882353782654,0.90625
73.10123181343079,0.921875
73.33801531791687,0.921875
74.11870884895325,0.921875
74.62221693992615,0.921875
74.6542341709137,0.921875
79.95803689956665,0.9375
81.41905283927917,0.9375
81.70697355270386,0.9375
82.31252145767212,0.9375
83.7514750957489,0.9375
83.85637593269348,0.9375
86.40513491630554,0.9375
86.6047613620758,0.9375
88.54254531860352,0.9375
89.9428460597992,0.9375
92.78788018226624,0.953125
93.53848505020142,0.953125
94.38897180557252,0.96875
95.22552013397215,0.96875
95.38838171958923,0.96875
99.95901036262512,0.96875
101.56127214431764,0.96875
102.45979118347168,0.984375
104.49311304092409,0.984375
105.24454712867735,0.984375
105.47111415863036,0.984375
106.95625281333923,0.984375
107.3751814365387,0.984375
119.18351912498474,1.0


==> tikz/all/dns_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0099682807922363,0.001025641025641
0.0152606964111328,0.001025641025641
0.0168652534484863,0.001025641025641
0.061378002166748,0.001025641025641
0.07676362991333,0.1692307692307692
1.2324295043945312,0.1692307692307692
1.3567118644714355,0.1692307692307692
1.446082592010498,0.1692307692307692
1.6375436782836914,0.321025641025641
1.8182156085968015,0.47128205128205125
2.8263204097747803,0.47948717948717945
2.9498424530029297,0.47948717948717945
3.0062811374664307,0.48461538461538456
3.1813089847564697,0.48769230769230765
3.9732301235198975,0.49076923076923074
4.16017484664917,0.5415384615384615
4.3253490924835205,0.5435897435897437
4.4308648109436035,0.5502564102564103
4.68918514251709,0.5502564102564103
4.997537851333618,0.5892307692307692
5.627920150756836,0.6051282051282052
5.961965799331665,0.6117948717948718
6.54529333114624,0.6117948717948718
6.9960596561431885,0.6128205128205129
8.401466131210327,0.6128205128205129
8.689481019973755,0.62
9.6353862285614,0.62
10.055166959762571,0.62
10.145397424697876,0.62
11.408830881118774,0.62
11.513324737548828,0.62
12.572949647903442,0.62
13.89954710006714,0.62
14.386409044265749,0.62
15.412240743637083,0.62
16.616857290267944,0.62
16.96054697036743,0.62
18.257336854934692,0.622051282051282
19.147188186645508,0.6328205128205129
19.65134596824646,0.6394871794871795
19.72568702697754,0.6394871794871795
20.981037378311157,0.6507692307692308
21.084968090057373,0.6507692307692308
22.429044723510746,0.6507692307692308
23.276549816131592,0.6846153846153846
23.79983377456665,0.6846153846153846
24.18549680709839,0.6846153846153846
25.00599694252014,0.6846153846153846
25.15103054046631,0.6846153846153846
25.48229479789734,0.6846153846153846
26.15693688392639,0.7353846153846154
26.356367826461792,0.7405128205128205
26.43306803703308,0.7912820512820513
26.709018230438232,0.8174358974358974
26.92959499359131,0.8174358974358974
27.44088864326477,0.8174358974358974
27.70432424545288,0.8174358974358974
27.79364275932312,0.8174358974358974
28.220279932022095,0.8174358974358974
28.39028286933899,0.8174358974358974
28.753342628479004,0.8174358974358974
28.93046498298645,0.8174358974358974
29.36379313468933,0.8174358974358974
29.596245050430294,0.8225641025641026
29.65506386756897,0.8225641025641026
30.050713300704956,0.8241025641025641
30.165852546691895,0.8241025641025641
30.4798641204834,0.8241025641025641
30.90130734443665,0.8241025641025641
31.1411235332489,0.8241025641025641
31.368377447128296,0.8241025641025641
31.56548309326172,0.8241025641025641
31.69199252128601,0.8241025641025641
31.779574155807495,0.8241025641025641
32.29396939277649,0.8241025641025641
32.529505014419556,0.8241025641025641
32.85465884208679,0.8241025641025641
32.93870520591736,0.8241025641025641
33.1668221950531,0.8241025641025641
33.65607190132141,0.8241025641025641
34.378012895584106,0.8241025641025641
35.03278088569641,0.8241025641025641
35.194658041000366,0.8241025641025641
35.72652745246887,0.8241025641025641
36.43340229988098,0.8241025641025641
36.510565519332886,0.8241025641025641
36.88133764266968,0.8241025641025641
37.726938247680664,0.8174358974358974
38.46173930168152,0.8174358974358974
39.165704011917114,0.8174358974358974
39.872663497924805,0.8174358974358974
41.2440824508667,0.8241025641025641
42.36553692817688,0.8241025641025641
42.80207848548889,0.8241025641025641
44.02314853668213,0.8241025641025641
45.24810981750488,0.8241025641025641
45.41418027877808,0.8241025641025641
46.71788573265076,0.8241025641025641
48.05724549293518,0.8241025641025641
49.66004014015198,0.8307692307692308


==> tikz/all/dns_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0119421482086181,0.001025641025641
0.0145454406738281,0.001025641025641
0.0202419757843017,0.001025641025641
0.0317881107330322,0.08512820512820511
0.4719610214233398,0.1692307692307692
1.3774890899658203,0.1692307692307692
1.4611330032348633,0.4697435897435897
1.5086147785186768,0.47128205128205125
1.5431313514709473,0.47948717948717945
1.649360179901123,0.481025641025641
2.65255069732666,0.48769230769230765
2.7845678329467773,0.48769230769230765
2.8180580139160156,0.49076923076923074
2.9086360931396484,0.49076923076923074
3.0215117931365967,0.5020512820512821
3.9574036598205566,0.5020512820512821
4.039921998977661,0.5102564102564102
4.09572434425354,0.5102564102564102
4.28508734703064,0.5364102564102564
4.388707637786865,0.5364102564102564
5.288798570632935,0.543076923076923
5.377578973770142,0.543076923076923
5.436961889266968,0.543076923076923
5.617998123168945,0.581025641025641
5.782510757446289,0.581025641025641
6.711428642272949,0.5876923076923077
6.794584035873413,0.5876923076923077
6.982058048248291,0.5876923076923077
7.1312415599823,0.6061538461538462
8.002470016479492,0.6061538461538462
8.124504089355469,0.6061538461538462
8.269025802612305,0.6128205128205129
8.387143611907959,0.6128205128205129
9.351888418197632,0.6128205128205129
9.453845739364624,0.642051282051282
9.581089735031128,0.642051282051282
10.590075016021729,0.6487179487179486
10.725557327270508,0.6487179487179486
10.776699542999268,0.6487179487179486
11.052329540252686,0.6846153846153846
11.927249908447266,0.6846153846153846
12.153738737106323,0.6846153846153846
12.328462362289429,0.6846153846153846
13.332299947738647,0.6846153846153846
13.382985591888428,0.6846153846153846
13.647726774215698,0.6846153846153846
14.63602066040039,0.6846153846153846
14.881805658340454,0.6846153846153846
15.081324815750122,0.6846153846153846
15.979385375976562,0.6846153846153846
16.090874433517456,0.6846153846153846
16.42034935951233,0.6846153846153846
17.20260977745056,0.6846153846153846
17.470646619796753,0.6846153846153846
17.66181516647339,0.6846153846153846
18.55161166191101,0.6846153846153846
18.77497100830078,0.6846153846153846
19.813299655914307,0.6912820512820513
20.109758615493774,0.6912820512820513
21.233495950698853,0.6912820512820513
22.359410047531128,0.6912820512820513
22.817346334457397,0.6912820512820513
23.668997287750244,0.6912820512820513
24.39348006248474,0.6912820512820513
25.207242250442505,0.6912820512820513
25.903634071350098,0.6912820512820513
26.557949781417847,0.6912820512820513
27.31515097618103,0.7035897435897436
27.76461362838745,0.7102564102564103
28.728327989578247,0.7102564102564103
29.785707712173465,0.7102564102564103
30.349979877471924,0.7046153846153846
31.42289161682129,0.697948717948718
32.5112669467926,0.697948717948718
33.583484411239624,0.697948717948718
34.14140701293945,0.697948717948718
35.17386531829834,0.6912820512820513
36.34346795082092,0.697948717948718
37.49116659164429,0.697948717948718
38.12323474884033,0.697948717948718
39.325252532958984,0.6912820512820513
40.06988310813904,0.6912820512820513
41.43059992790222,0.6912820512820513
42.24603438377381,0.6912820512820513
43.35287165641785,0.757948717948718
43.90627574920654,0.757948717948718
44.56476306915283,0.757948717948718
44.84101629257202,0.757948717948718
45.35795021057129,0.7876923076923077
46.63571214675903,0.7312820512820513
47.85617685317993,0.7876923076923077
48.01237154006958,0.7876923076923077
49.423686027526855,0.7876923076923077
51.378846645355225,0.7876923076923077
54.048678159713745,0.7876923076923077
55.63652968406677,0.7876923076923077
71.63859939575195,0.7876923076923077
74.24822735786438,0.7876923076923077
75.6556487083435,0.7876923076923077
99.75291419029236,0.8307692307692308


==> tikz/all/dune_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0071282386779785,0.0112359550561797
0.0072126388549804,0.0112359550561797
0.0073449611663818,0.0112359550561797
0.0074620246887207,0.0112359550561797
0.2470090389251709,0.0112359550561797
0.270151138305664,0.0112359550561797
0.2749295234680176,0.146067415730337
0.291583776473999,0.146067415730337
0.294661283493042,0.146067415730337
0.338160753250122,0.146067415730337
0.3403167724609375,0.146067415730337
0.3570432662963867,0.37640449438202245
0.4575035572052002,0.6067415730337079
0.4676640033721924,0.6235955056179776
0.543184757232666,0.6404494382022472
0.575491189956665,0.6404494382022472
0.6086950302124023,0.6404494382022472
0.6285552978515625,0.6460674157303371
0.6884009838104248,0.6460674157303371
0.7277657985687256,0.651685393258427
0.7576799392700195,0.6853932584269663
0.7700471878051758,0.6853932584269663
0.8492631912231445,0.6853932584269663
0.8677256107330322,0.6853932584269663
0.9928102493286132,0.6853932584269663
1.0670931339263916,0.6853932584269663
1.0997869968414309,0.6853932584269663
1.1143224239349363,0.6853932584269663
1.123188018798828,0.7078651685393258
1.1945314407348633,0.7078651685393258
1.2166709899902344,0.7078651685393258
1.2317473888397217,0.7078651685393258
1.310824632644653,0.7303370786516854
1.3331515789031982,0.7303370786516854
1.3752546310424805,0.7303370786516854
1.4747881889343262,0.7303370786516854
1.5374674797058103,0.7303370786516854
1.564131736755371,0.7303370786516854
1.5665972232818604,0.7303370786516854
1.5680696964263916,0.7303370786516854
1.5808024406433103,0.752808988764045
1.6010181903839111,0.752808988764045
1.6657462120056152,0.752808988764045
1.7557373046875,0.752808988764045
1.8293094635009768,0.7752808988764045
1.832885503768921,0.7752808988764045
1.836228847503662,0.7752808988764045
1.8497264385223389,0.7752808988764045
1.8680202960968015,0.7752808988764045
1.968475103378296,0.7752808988764045
1.9717683792114256,0.7752808988764045
2.068831205368042,0.7752808988764045
2.1055636405944824,0.8202247191011236
2.122920274734497,0.8202247191011236
2.139296770095825,0.8202247191011236
2.230616807937622,0.8202247191011236
2.2416841983795166,0.8202247191011236
2.2791531085968018,0.8202247191011236
2.3301093578338623,0.8202247191011236
2.3850507736206055,0.8202247191011236
2.475520372390747,0.8202247191011236
2.5043699741363525,0.8202247191011236
2.5332906246185303,0.8202247191011236
2.567143440246582,0.8651685393258427
2.6234469413757324,0.8651685393258427
2.66089391708374,0.8651685393258427
2.7107465267181396,0.8651685393258427
2.7303106784820557,0.8651685393258427
2.7988924980163574,0.8651685393258427
2.8281641006469727,0.8651685393258427
2.885129928588867,0.8651685393258427
2.9902710914611816,0.8651685393258427
2.996025323867798,0.8651685393258427
3.073612689971924,0.8651685393258427
3.0807652473449707,0.8651685393258427
3.1253271102905273,0.8876404494382022
3.1536381244659424,0.8876404494382022
3.236902952194214,0.8876404494382022
3.28517746925354,0.9101123595505618
3.344346761703491,0.9101123595505618
3.384576320648194,0.9101123595505618
3.4392900466918945,0.9101123595505618
3.469106435775757,0.9101123595505618
3.487715721130371,0.9101123595505618
3.5147035121917725,0.9101123595505618
3.532010555267334,0.9101123595505618
3.5669333934783936,0.9101123595505618
3.6001200675964355,0.9101123595505618
3.6106948852539062,0.9101123595505618
3.734185934066773,0.9325842696629213
3.7821037769317623,0.9550561797752808
3.820902109146118,0.9550561797752808
3.854517698287964,0.9550561797752808
3.886190414428711,0.9550561797752808
3.908118724822998,0.9550561797752808
3.9242215156555176,0.9550561797752808
4.001481056213379,0.9550561797752808
4.098315715789795,0.9550561797752808
4.129564523696899,0.9550561797752808
4.180359363555908,1.0


==> tikz/all/dune_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0070075988769531,0.0112359550561797
0.0076706409454345,0.0112359550561797
0.2659690380096435,0.0112359550561797
0.2762303352355957,0.146067415730337
0.3801517486572265,0.146067415730337
0.4406967163085937,0.6235955056179776
0.59358811378479,0.6404494382022472
0.6724135875701904,0.6404494382022472
0.7986652851104736,0.6685393258426966
0.8953230381011963,0.6853932584269663
0.9773147106170654,0.6853932584269663
1.117023468017578,0.6853932584269663
1.2510716915130615,0.6853932584269663
1.329458713531494,0.7078651685393258
1.3947172164916992,0.7078651685393258
1.4530258178710938,0.7078651685393258
1.5961852073669434,0.7303370786516854
1.6694161891937256,0.7303370786516854
1.7834007740020752,0.7303370786516854
1.8454782962799072,0.7303370786516854
1.9767332077026367,0.7303370786516854
2.038594961166382,0.7303370786516854
2.179129123687744,0.752808988764045
2.2288990020751953,0.7752808988764045
2.29036808013916,0.7752808988764045
2.4177751541137695,0.7752808988764045
2.491008043289185,0.7752808988764045
2.5591042041778564,0.7752808988764045
2.7373411655426025,0.797752808988764
2.7909250259399414,0.797752808988764
2.918668746948242,0.8202247191011236
3.038615465164185,0.8202247191011236
3.116981029510498,0.8202247191011236
3.297753095626831,0.8202247191011236
3.3704776763916016,0.8202247191011236
3.423273801803589,0.8202247191011236
3.551575183868408,0.8426966292134832
3.6322133541107178,0.8426966292134832
3.707396984100342,0.8651685393258427
3.8112871646881104,0.8651685393258427
3.8324882984161377,0.8651685393258427
3.975377321243286,0.8651685393258427
4.097008466720581,0.8651685393258427
4.174073934555054,0.8651685393258427
4.262617349624634,0.8651685393258427
4.339998483657837,0.8651685393258427
4.43651008605957,0.8651685393258427
4.556553840637207,0.8651685393258427
4.713765859603882,0.9101123595505618
4.796795606613159,0.9101123595505618
4.86393404006958,0.9101123595505618
5.007696628570557,0.9101123595505618
5.16098952293396,0.9101123595505618
5.301831483840942,0.9101123595505618
5.422473192214966,0.9101123595505618
5.47697901725769,0.9101123595505618
5.659752368927002,0.9101123595505618
5.745171785354614,0.9101123595505618
5.789044618606567,0.9101123595505618
5.839714765548706,0.9101123595505618
6.03382682800293,0.9101123595505618
6.0911009311676025,0.9101123595505618
6.2077202796936035,0.9101123595505618
6.257821083068848,0.9101123595505618
6.416548013687134,0.9101123595505618
6.493321418762207,0.9325842696629213
6.592081308364868,0.9325842696629213
6.782600164413452,0.9325842696629213
6.81275749206543,0.9325842696629213
7.0195839405059814,0.9325842696629213
7.111096382141113,0.9325842696629213
7.229076385498047,0.9325842696629213
7.396949052810669,0.9325842696629213
7.484519958496094,0.9550561797752808
7.716956615447998,0.9550561797752808
7.820940732955933,0.9550561797752808
7.889917612075806,0.9550561797752808
8.086139917373657,0.9550561797752808
8.148770332336426,0.9550561797752808
8.366783142089844,0.9550561797752808
8.486756801605225,0.9550561797752808
8.60571026802063,0.9550561797752808
8.735191583633423,0.9550561797752808
8.833936929702759,0.9550561797752808
9.093873977661133,0.9550561797752808
9.210489511489868,0.9550561797752808
9.28829836845398,0.9550561797752808
9.498687505722046,0.9550561797752808
9.621254205703735,0.9550561797752808
9.929992437362673,0.9550561797752808
9.999322652816772,0.9550561797752808
10.212887525558472,0.9550561797752808
10.413104057312012,0.9550561797752808
10.56035017967224,0.9550561797752808
10.707570314407349,0.9550561797752808
10.880785703659058,0.9775280898876404
10.982444524765016,0.9775280898876404
11.191550731658936,0.9775280898876404
11.388216733932495,0.9775280898876404
11.584017753601074,1.0


==> tikz/all/ftp_median_grammar_coverage_guided.csv <==
time,meanpercentstart
1.7036969661712646,0.23673814898419865
5.247257947921753,0.2762415349887133
9.797931432724,0.3953160270880361
11.84442663192749,0.43171557562076746
15.522813320159912,0.4576749435665914
18.473482131958008,0.5121331828442438
20.797945261001587,0.5304740406320542
24.04704427719116,0.5733634311512416
27.420458793640137,0.5979119638826185
30.265985250473022,0.6289503386004515
33.90960884094238,0.6907449209932279
37.58050084114075,0.7054176072234764
40.29284071922302,0.7158577878103838
43.49526381492615,0.7356094808126411
46.610212087631226,0.7423814898419865
50.21201705932617,0.7471783295711061
53.39949798583984,0.765237020316027
56.8336386680603,0.779627539503386
59.90799331665039,0.7844243792325056
63.10583019256592,0.8013544018058691
66.0637776851654,0.8098194130925508
68.59003210067749,0.817155756207675
72.13298964500427,0.8191309255079007
76.16878414154053,0.8363431151241536
79.01030087471008,0.8405756207674944
82.39597725868225,0.846783295711061
86.413809299469,0.85186230248307
88.90619373321533,0.8611738148984198
91.77588605880736,0.8651241534988713
96.49873089790344,0.8668171557562077
99.7522304058075,0.8702031602708804
103.98586297035216,0.873589164785553
108.41289615631104,0.8809255079006773
112.72881817817688,0.8831828442437923
119.01202011108398,0.8843115124153499
123.02555322647096,0.8874153498871332
129.59837985038757,0.8941873589164786
133.71609592437744,0.8978555304740407
137.5698766708374,0.9034988713318284
141.4985270500183,0.9043453724604966
144.77420926094055,0.9091422121896162
148.29801869392395,0.9102708803611739
151.55196404457092,0.9150677200902935
155.40176820755005,0.9204288939051919
160.55361890792847,0.9235327313769752
163.60923957824707,0.9269187358916479
166.4521815776825,0.9314334085778782
170.9419457912445,0.9317155756207676
174.169251203537,0.9317155756207676
178.863272190094,0.9334085778781038
185.98465061187744,0.9336907449209932
191.2053220272064,0.9370767494356659
195.67715072631836,0.9373589164785552
199.6143820285797,0.9398984198645598
204.80221152305603,0.9415914221218962
208.60921621322632,0.9446952595936795
213.9336454868317,0.9466704288939052
218.57681679725647,0.9511851015801354
223.90536212921145,0.9542889390519188
226.83108615875244,0.9562641083521446
230.14113330841064,0.957392776523702
234.21087098121643,0.9579571106094809
238.5654330253601,0.9604966139954854
243.15150928497312,0.963882618510158
246.58284497261047,0.9644469525959368
249.8895792961121,0.9669864559819414
253.91129326820376,0.9695259593679457
258.0624375343323,0.9723476297968396
263.29112243652344,0.9729119638826185
267.73803639411926,0.9751693002257336
272.16907382011414,0.9757336343115124
277.61542558670044,0.9771444695259595
281.99987840652466,0.9788374717832958
286.1045014858246,0.9791196388261852
289.8385331630707,0.9808126410835215
294.91653323173523,0.9825056433408578
300.4023768901825,0.9830699774266365
304.48213744163513,0.9844808126410833
309.1631600856781,0.9858916478555304
313.16107726097107,0.9864559819413092
318.02093601226807,0.9881489841986456
323.5940489768982,0.9881489841986456
326.8130717277527,0.9892776523702032
332.2749123573303,0.989841986455982
335.5861909389496,0.9904063205417608
341.5667462348938,0.9915349887133182
346.71349358558655,0.9920993227990972
352.3418526649475,0.992663656884876
357.22193479537964,0.9943566591422122
363.92171692848206,0.9943566591422122
368.7993288040161,0.9954853273137698
374.8266599178314,0.9957674943566592
380.89373564720154,0.9957674943566592
386.531142950058,0.9943566591422122
394.1333317756653,0.9949209932279909
401.45854783058167,0.9963318284424378
408.9576859474182,0.9977426636568849
419.5871698856354,0.9971783295711061
432.1909105777741,0.9983069977426636
467.33459067344666,1.0


==> tikz/all/ftp_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
1.598402500152588,0.1608352144469526
65.25152111053467,0.7748306997742663
126.0884621143341,0.835214446952596
192.56570529937744,0.8961625282167043
258.266489982605,0.9260722347629796
319.32505798339844,0.9356659142212188
379.41460371017456,0.948645598194131
445.3624558448791,0.950902934537246
509.8363621234894,0.9576749435665914
571.5168299674988,0.9627539503386005
637.3899850845337,0.9661399548532732
705.2787518501282,0.9695259593679458
773.7982666492462,0.9723476297968398
844.8251397609711,0.9746049661399548
923.3205547332764,0.9751693002257336
995.8056678771972,0.97686230248307
1064.7311236858368,0.9785553047404064
1136.066740989685,0.9802483069977428
1209.502590417862,0.9813769751693002
1285.2917530536652,0.981941309255079
1359.758896112442,0.9830699774266366
1435.4753470420835,0.9864559819413092
1511.5358164310455,0.987020316027088
1585.204514503479,0.987020316027088
1660.0470390319824,0.987020316027088
1733.4632329940796,0.987020316027088
1802.8568651676176,0.987020316027088
1879.2451689243317,0.9904063205417608
1953.1590251922607,0.9909706546275396
2029.0759472846985,0.9915349887133182
2105.5635244846344,0.9915349887133182
2189.333687543869,0.9920993227990972
2264.1043441295624,0.9920993227990972
2342.003403902054,0.9920993227990972
2420.7892949581146,0.9920993227990972
2503.2268035411835,0.9920993227990972
2589.2835619449615,0.9920993227990972
2686.362669944763,0.9920993227990972
2786.835006713867,0.992663656884876
2870.237737417221,0.992663656884876
2970.301765680313,0.992663656884876
3057.592493057251,0.992663656884876
3150.0920481681824,0.992663656884876
3235.576349258423,0.9932279909706546
3321.2260835170746,0.9937923250564334
3420.621660709381,0.9966139954853274
3510.394365787506,0.9966139954853274
3598.442607164383,0.9966139954853274
3699.048398733139,0.9966139954853274
3791.7816429138184,0.9966139954853274
3878.055651664734,0.997178329571106
3968.001969099045,0.997178329571106
4064.6365876197815,0.997178329571106
4160.455260038376,0.997178329571106
4258.859593153,0.9977426636568848
4361.324788093567,0.9974604966139954
4477.600455522537,0.9977426636568848
4578.960419654846,0.9977426636568848
4677.092070102692,0.9977426636568848
4792.640807390213,0.9977426636568848
4891.57279586792,0.9977426636568848
4996.462912321091,0.9977426636568848
5096.670887708664,0.9977426636568848
5221.515966892242,0.9977426636568848
5348.530542612076,0.9977426636568848
5478.096417665482,0.9977426636568848
5607.358573913574,0.9983069977426636
5738.4358105659485,0.9988713318284425
5862.599011421204,0.9988713318284425
6020.952306032181,0.9988713318284425
6172.554265975952,0.9988713318284425
6319.137973546982,0.9988713318284425
6474.795379161835,0.9988713318284425
6629.692207336426,0.9991534988713318
6780.601446866989,0.9991534988713318
6935.935375452042,0.9991534988713318
7100.067427158356,0.9991534988713318
7248.503390789032,0.9991534988713318
7410.362988710403,0.9991534988713318
7562.810696840286,0.9991534988713318
7722.722759723663,0.9991534988713318
7881.27050113678,0.9991534988713318
8027.001207351685,0.9991534988713318
8176.269876718521,0.9991534988713318
8330.350279331207,0.9991534988713318
8485.994803667068,0.9991534988713318
8643.83956003189,0.9991534988713318
8797.713467359543,0.9991534988713318
8954.110717773438,0.9991534988713318
9115.724543571472,0.9988713318284425
9305.937747240068,0.9988713318284425
9499.9023706913,0.9988713318284425
9686.191632032394,0.9988713318284425
9894.7670648098,0.9988713318284425
10083.279844760897,0.9988713318284425
10271.920655727386,0.9988713318284425
10469.10590815544,0.9988713318284425
10660.16929769516,0.9988713318284425
10847.257517814636,0.9988713318284425
11033.048731327057,1.0


==> tikz/all/smtp_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0096635818481445,0.0010976948408342
0.1124722957611084,0.0406147091108671
0.2402431964874267,0.12733260153677275
0.4364099502563476,0.16684961580680568
0.6492133140563965,0.1822173435784851
0.8061561584472656,0.23216245883644343
0.9589736461639404,0.2733260153677278
1.1227586269378662,0.3029637760702525
1.2910356521606443,0.33754116355653124
1.5208885669708252,0.3809001097694841
1.7209601402282717,0.38968166849615804
1.959127426147461,0.407244785949506
2.214937210083008,0.4390779363336992
2.3419573307037354,0.45828759604829855
2.471669435501098,0.4884742041712404
2.640897750854492,0.5153677277716795
2.822932720184326,0.5954994511525796
2.9889261722564697,0.632821075740944
3.1364376544952393,0.7552140504939626
3.3037052154541016,0.7678375411635565
3.4403698444366455,0.7952799121844127
3.57265043258667,0.8150384193194292
3.845643997192383,0.8194291986827662
4.081334114074707,0.8320526893523601
4.257960319519043,0.8380900109769485
4.462397336959839,0.8446761800219539
4.673561334609985,0.863336992316136
4.879680633544922,0.8649835345773875
5.076520204544067,0.8699231613611416
5.321185350418091,0.8721185510428101
5.563079833984375,0.8743139407244787
5.7141804695129395,0.8759604829857299
5.8694000244140625,0.8825466520307355
6.010050058364868,0.8869374313940726
6.173751592636108,0.8874862788144896
6.367642402648926,0.8918770581778266
6.587044954299927,0.8918770581778266
6.799677848815918,0.8918770581778266
6.963241338729858,0.8924259055982438
7.091938734054565,0.8962678375411636
7.227127075195312,0.9149286498353457
7.388395071029663,0.9187705817782656
7.59052324295044,0.9193194291986827
7.749648571014404,0.9193194291986827
7.9899585247039795,0.9352360043907794
8.246762752532959,0.9434687156970363
8.413937091827393,0.9434687156970363
8.537728548049927,0.9484083424807903
8.777649164199829,0.9527991218441274
9.004077672958374,0.9527991218441274
9.217257976531982,0.9527991218441274
9.426989078521729,0.9527991218441274
9.5513916015625,0.9621295279912184
9.761273384094238,0.9659714599341384
10.038944244384766,0.9665203073545554
10.20450735092163,0.9676180021953897
10.388569831848145,0.9681668496158068
10.543331623077393,0.9698133918770582
10.66197109222412,0.9698133918770582
10.805496454238892,0.9714599341383094
11.004866123199465,0.9714599341383094
11.23799180984497,0.9720087815587266
11.472110748291016,0.9720087815587266
11.64804458618164,0.9747530186608122
11.80433750152588,0.9758507135016464
11.954957485198976,0.9791437980241492
12.172380447387695,0.9802414928649834
12.342373371124268,0.982985729967069
12.526010513305664,0.9857299670691548
12.739923238754272,0.986827661909989
12.918307781219482,0.9906695938529089
13.107795238494871,0.991218441273326
13.483230352401732,0.991218441273326
13.758526802062988,0.991218441273326
14.01135277748108,0.9917672886937432
14.303695917129517,0.9917672886937432
14.498776912689207,0.9923161361141604
14.68665623664856,0.9923161361141604
14.902315616607666,0.9928649835345773
15.09571933746338,0.9934138309549944
15.244791030883787,0.9934138309549944
15.384674310684204,0.9934138309549944
15.708806991577148,0.995060373216246
15.986194610595703,0.995060373216246
16.258318424224854,0.995609220636663
16.525758743286133,0.995609220636663
16.810551643371582,0.995609220636663
17.029557943344116,0.9961580680570801
17.226064682006836,0.9967069154774972
17.397119522094727,0.9967069154774972
17.588317394256592,0.9967069154774972
17.819271087646484,0.9967069154774972
18.06352186203003,0.9967069154774972
18.28233051300049,0.9978046103183316
18.531417846679688,0.9983534577387487
18.774590492248535,0.9989023051591658
18.99145746231079,0.9989023051591658
19.230531930923465,0.9989023051591658
19.535480260849,0.9994511525795828
19.842501401901245,1.0


==> tikz/all/smtp_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0136387348175048,0.0010976948408342
0.6238431930541992,0.1800219538968167
1.2072761058807373,0.26673984632272224
2.297053813934326,0.3770581778265642
3.163451671600342,0.4418221734357848
4.218498229980469,0.5466520307354554
5.226595401763916,0.7722283205268935
6.120143413543701,0.8205268935236005
7.094722270965576,0.8287596048298573
8.198391199111938,0.8688254665203073
9.05944848060608,0.8929747530186608
9.96658968925476,0.9039517014270034
11.043159008026125,0.9039517014270034
11.873290061950684,0.9143798024149286
12.645544052124023,0.9143798024149286
13.600927591323853,0.9198682766191
14.54872751235962,0.920417124039517
15.414071559906006,0.920417124039517
16.203638076782227,0.920417124039517
17.205059051513672,0.9313940724478595
18.06439447402954,0.9401756311745336
18.88670063018799,0.9401756311745336
19.90192413330078,0.9434687156970363
20.94276523590088,0.9456641053787046
21.860233545303345,0.9489571899012074
22.74961853027344,0.9506037321624587
23.748558282852173,0.9566410537870471
24.62928867340088,0.9571899012074644
25.679862022399902,0.9577387486278814
26.52273750305176,0.9577387486278814
27.19069123268127,0.9676180021953897
27.9390332698822,0.9676180021953897
28.53395652770996,0.9731064763995609
29.285231590270996,0.9731064763995609
30.05650639533997,0.9731064763995609
30.855076551437374,0.9731064763995609
31.811148166656498,0.9731064763995609
32.44067740440369,0.9731064763995609
33.367886543273926,0.9774972557628978
34.230695962905884,0.9785949506037321
34.898712396621704,0.9785949506037321
35.59499478340149,0.9840834248079033
36.33017110824585,0.9840834248079033
37.379151582717896,0.9840834248079033
38.274333000183105,0.9840834248079033
39.38564586639404,0.9851811196487377
40.44680380821228,0.9851811196487377
41.36043977737427,0.9851811196487377
42.29486966133118,0.986278814489572
43.341819524765015,0.9906695938529089
44.15758490562439,0.9906695938529089
45.28396034240723,0.991218441273326
46.4228355884552,0.991218441273326
47.47926449775696,0.9917672886937432
48.24161696434021,0.9923161361141601
49.23265480995178,0.9923161361141601
50.26258563995361,0.9928649835345774
51.098159074783325,0.9928649835345774
52.034881591796875,0.9928649835345774
53.085341453552246,0.9928649835345774
54.07708048820496,0.9928649835345774
55.11353397369385,0.9928649835345774
56.30297756195069,0.9928649835345774
57.28654623031616,0.9934138309549946
58.07179141044617,0.995060373216246
59.00563859939575,0.9956092206366629
59.793991804122925,0.9956092206366629
60.62357234954834,0.9956092206366629
61.670764207839966,0.9956092206366629
62.42356777191162,0.9956092206366629
63.391918659210205,0.9956092206366629
64.26558065414429,0.9956092206366629
65.31864619255066,0.9956092206366629
66.04566693305969,0.9956092206366629
67.3248336315155,0.9956092206366629
68.1377911567688,0.9956092206366629
69.30593252182007,0.9956092206366629
70.59365606307983,0.9978046103183316
71.44060158729553,0.9978046103183316
72.42221236228943,0.9978046103183316
73.70305848121643,0.9978046103183316
74.54147672653198,0.9983534577387487
75.47578072547913,0.9983534577387487
76.5499038696289,0.9983534577387487
78.125004529953,0.9983534577387487
79.38737845420837,0.9989023051591658
80.65473437309265,0.9989023051591658
82.75370645523071,0.9989023051591658
83.79924321174622,0.9989023051591658
85.17194771766663,0.9989023051591658
86.87518858909607,0.9989023051591658
87.7262659072876,0.9989023051591658
89.05660963058472,0.9989023051591658
90.4949026107788,0.9989023051591658
91.7545108795166,0.9994511525795828
93.23135447502136,0.9994511525795828
95.47675609588624,0.9994511525795828
97.23368263244627,0.9994511525795828
98.7297101020813,0.9994511525795828
100.1074435710907,1.0


==> tikz/msgs/chatgpt_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0067245960235595,0.0
0.0070860385894775,0.0
0.0072543621063232,0.0
0.007364273071289,0.0
0.0073950290679931,0.0
0.0074949264526367,0.0
8.75256085395813,0.0
9.353421211242676,0.0
9.757638216018677,0.0
10.437066793441772,0.3051948051948052
10.532487392425535,0.3051948051948052
10.69249677658081,0.6103896103896104
11.132141828536987,0.6103896103896104
11.133289337158203,0.6103896103896104
11.889121294021606,0.6103896103896104
12.166492223739624,0.6103896103896104
12.497320890426636,0.6103896103896104
12.778656721115112,0.6103896103896104
13.13984727859497,0.6103896103896104
14.158158540725708,0.6103896103896104
18.12151861190796,0.6103896103896104
20.253385066986084,0.6103896103896104
22.399410247802734,0.6428571428571429
22.40315413475037,0.6428571428571429
22.737937688827515,0.6428571428571429
23.155292987823486,0.6428571428571429
23.78043794631958,0.6915584415584415
24.221561670303345,0.6915584415584415
24.785359621047977,0.6915584415584415
25.45935082435608,0.7077922077922078
25.615045070648193,0.7077922077922078
26.346014261245728,0.7077922077922078
26.913368463516235,0.7077922077922078
28.202497005462646,0.7077922077922078
30.809300661087036,0.7402597402597403
32.404269218444824,0.7402597402597403
32.85365867614746,0.7402597402597403
35.390586376190186,0.7402597402597403
36.39198064804077,0.7564935064935066
37.02195739746094,0.7564935064935066
37.24726390838623,0.7564935064935066
38.653393507003784,0.7727272727272727
39.21206569671631,0.7727272727272727
39.70161032676697,0.7727272727272727
41.32803153991699,0.7727272727272727
41.49166131019592,0.788961038961039
41.80335569381714,0.788961038961039
42.91813683509827,0.788961038961039
44.42270255088806,0.8051948051948052
45.58492827415466,0.8051948051948052
45.65218734741211,0.8051948051948052
46.550111532211304,0.8051948051948052
47.94219899177551,0.8051948051948052
48.095582008361816,0.8051948051948052
48.23448133468628,0.8214285714285714
49.829755783081055,0.8214285714285714
52.71962380409241,0.8376623376623377
53.204224586486816,0.8376623376623377
55.27145051956177,0.8538961038961039
55.3653302192688,0.8538961038961039
56.29118275642395,0.8701298701298701
56.38915061950683,0.8701298701298701
57.67778515815735,0.8701298701298701
58.31944942474365,0.8701298701298701
58.478177547454834,0.8701298701298701
58.51541829109192,0.8701298701298701
60.29049324989319,0.8701298701298701
61.260700941085815,0.8701298701298701
62.91859197616577,0.8701298701298701
63.01723504066467,0.8701298701298701
64.77346205711365,0.8701298701298701
64.97799921035767,0.8701298701298701
66.81297039985657,0.8701298701298701
68.71475100517273,0.8863636363636364
69.19258999824524,0.8863636363636364
69.37815713882446,0.9188311688311688
71.22400283813477,0.935064935064935
71.42539072036743,0.935064935064935
72.00612592697144,0.935064935064935
72.5813467502594,0.935064935064935
74.14122295379639,0.935064935064935
75.36985421180725,0.935064935064935
75.49593091011047,0.935064935064935
76.60768699645996,0.9512987012987013
77.4251503944397,0.9512987012987013
77.51999497413635,0.9512987012987013
78.75566029548645,0.9512987012987013
79.51278400421143,0.9675324675324676
80.92187547683716,0.9675324675324676
81.39254426956177,0.9675324675324676
81.95174860954285,0.9675324675324676
86.56667828559875,0.9675324675324676
86.84932160377502,0.9675324675324676
88.22828507423401,0.9675324675324676
90.39448928833008,0.9675324675324676
90.82955932617188,0.9675324675324676
91.06039547920228,0.9675324675324676
92.58029389381409,0.9675324675324676
97.70782923698424,0.9675324675324676
100.12436938285828,1.0


==> tikz/msgs/chatgpt_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0067226886749267,0.0
0.0071773529052734,0.0
0.0072071552276611,0.0
0.0073473453521728,0.0
0.007481575012207,0.0
6.025094747543335,0.0
7.1215996742248535,0.0
8.870213985443115,0.0
9.054891586303713,0.0
10.14974856376648,0.6103896103896104
11.087261199951172,0.6103896103896104
11.960005760192873,0.6103896103896104
12.156369686126707,0.6103896103896104
12.2274010181427,0.6103896103896104
12.483591318130491,0.6103896103896104
13.066676378250122,0.6103896103896104
13.966878890991213,0.6103896103896104
14.646447658538818,0.6103896103896104
15.730568408966064,0.6266233766233766
17.088237524032593,0.6266233766233766
19.39653468132019,0.6266233766233766
20.970592975616455,0.6590909090909092
21.61919617652893,0.7077922077922078
21.681965589523315,0.7077922077922078
23.20438122749329,0.7077922077922078
23.85072422027588,0.7077922077922078
25.177756309509277,0.7077922077922078
26.469108819961548,0.7077922077922078
27.231337785720825,0.7077922077922078
28.459015130996704,0.724025974025974
29.299413204193115,0.7402597402597403
30.399420499801636,0.7564935064935066
30.95808458328247,0.7564935064935066
31.59520792961121,0.7564935064935066
33.30162048339844,0.7564935064935066
33.58092427253723,0.7727272727272727
35.666131019592285,0.8051948051948052
35.73618817329407,0.8051948051948052
36.19142556190491,0.8214285714285714
37.90918922424317,0.8214285714285714
38.75585699081421,0.8214285714285714
38.76026964187622,0.8214285714285714
40.288254499435425,0.8376623376623377
40.61319065093994,0.8376623376623377
40.78618907928467,0.8376623376623377
46.52640676498413,0.8376623376623377
46.682454347610474,0.8538961038961039
48.71734404563904,0.8538961038961039
49.120757818222046,0.8701298701298701
51.01333475112915,0.8701298701298701
51.11789798736572,0.8701298701298701
52.9514434337616,0.8701298701298701
53.24674606323242,0.8701298701298701
53.81469917297363,0.8701298701298701
54.1243736743927,0.8701298701298701
54.80514073371887,0.8701298701298701
56.86859154701233,0.8701298701298701
58.878026723861694,0.8701298701298701
60.24566864967346,0.8863636363636364
60.44054937362671,0.8863636363636364
61.8767249584198,0.9025974025974026
61.99844074249267,0.9025974025974026
63.117555379867554,0.9025974025974026
63.88063669204712,0.9025974025974026
66.17198300361633,0.9025974025974026
66.3205213546753,0.9025974025974026
68.84165549278259,0.9025974025974026
70.07154273986816,0.9025974025974026
71.49865221977234,0.9025974025974026
72.18552827835083,0.9025974025974026
72.35882353782654,0.9025974025974026
73.10123181343079,0.9188311688311688
73.33801531791687,0.9188311688311688
74.11870884895325,0.9188311688311688
74.62221693992615,0.9188311688311688
74.6542341709137,0.9188311688311688
79.95803689956665,0.935064935064935
81.41905283927917,0.935064935064935
81.70697355270386,0.935064935064935
82.31252145767212,0.935064935064935
83.7514750957489,0.935064935064935
83.85637593269348,0.935064935064935
86.40513491630554,0.935064935064935
86.6047613620758,0.935064935064935
88.54254531860352,0.935064935064935
89.9428460597992,0.935064935064935
92.78788018226624,0.9512987012987013
93.53848505020142,0.9512987012987013
94.38897180557252,0.9675324675324676
95.22552013397215,0.9675324675324676
95.38838171958923,0.9675324675324676
99.95901036262512,0.9675324675324676
101.56127214431764,0.9675324675324676
102.45979118347168,0.9837662337662338
104.49311304092409,0.9837662337662338
105.24454712867735,0.9837662337662338
105.47111415863036,0.9837662337662338
106.95625281333923,0.9837662337662338
107.3751814365387,0.9837662337662338
119.18351912498474,1.0


==> tikz/msgs/dns_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0099682807922363,0.0
0.0112218856811523,0.0
0.0121169090270996,0.0
0.0145862102508544,0.0
0.0152606964111328,0.0
0.0153813362121582,0.0
0.0155215263366699,0.0
0.0158166885375976,0.0
0.0168652534484863,0.0
0.0182938575744628,0.0
0.0551238059997558,0.0
0.0558714866638183,0.0
0.061378002166748,0.0
0.0624096393585205,0.0
0.0635352134704589,0.42408376963350786
0.0740821361541748,0.8481675392670157
0.07676362991333,0.8481675392670157
0.0837926864624023,0.8481675392670157
0.3045809268951416,0.8481675392670157
0.424058198928833,0.8481675392670157
1.2324295043945312,0.8481675392670157
1.2861649990081787,0.8481675392670157
1.311295747756958,0.8481675392670157
1.3146510124206543,0.8481675392670157
1.3567118644714355,0.8481675392670157
1.360605239868164,0.8481675392670157
1.4010815620422363,0.8481675392670157
1.4189794063568115,0.8481675392670157
1.446082592010498,0.8481675392670157
1.447178840637207,0.8481675392670157
1.4930851459503174,0.8481675392670157
1.5057380199432373,0.8481675392670157
1.6375436782836914,0.8481675392670157
1.6758158206939695,0.8481675392670157
1.7276949882507324,0.8560209424083769
1.7819182872772217,0.8560209424083769
1.8182156085968015,0.8560209424083769
1.8664164543151855,0.8900523560209423
2.805098295211792,0.8900523560209423
2.8125698566436768,0.8900523560209423
2.8263204097747803,0.8900523560209423
2.8610501289367676,0.8900523560209423
2.8680593967437744,0.8900523560209423
2.8870224952697754,0.8900523560209423
2.9498424530029297,0.8900523560209423
2.9546966552734375,0.9162303664921466
2.954925298690796,0.9162303664921466
2.958409547805786,0.9240837696335079
3.0062811374664307,0.9240837696335079
3.085934638977051,0.9240837696335079
3.105624198913574,0.9240837696335079
3.1710381507873535,0.9240837696335079
3.1813089847564697,0.9319371727748692
3.233726739883423,0.9319371727748692
3.2847304344177246,0.9319371727748692
3.3219385147094727,0.9319371727748692
3.9732301235198975,0.9319371727748692
4.060747861862183,0.9319371727748692
4.119882345199585,0.9319371727748692
4.154679775238037,0.9319371727748692
4.16017484664917,0.9319371727748692
4.223590850830078,0.9319371727748692
4.284328460693359,0.9319371727748692
4.292548418045044,0.9319371727748692
4.3253490924835205,0.9319371727748692
4.364726543426514,0.9319371727748692
4.409994840621948,0.9319371727748692
4.413917541503906,0.9319371727748692
4.4308648109436035,0.9319371727748692
4.472688674926758,0.9319371727748692
4.59609055519104,0.9659685863874345
4.6539146900177,0.9659685863874345
4.68918514251709,0.9659685863874345
4.740753889083862,0.9659685863874345
4.845776796340942,0.9659685863874345
4.880152463912964,0.9659685863874345
4.997537851333618,0.9659685863874345
5.503266334533691,0.9659685863874345
5.543896436691284,0.9659685863874345
5.609388113021851,0.9659685863874345
5.627920150756836,0.9659685863874345
5.634186029434204,1.0


==> tikz/msgs/dns_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0119421482086181,0.0
0.0127961635589599,0.0
0.0137064456939697,0.0
0.0145454406738281,0.0
0.0146803855895996,0.0
0.0155813694000244,0.0
0.0157725811004638,0.0
0.0262365341186523,0.0
0.0298147201538085,0.0
0.0306000709533691,0.0
0.0317881107330322,0.42408376963350786
0.0318243503570556,0.8481675392670157
0.0408403873443603,0.8481675392670157
0.0460045337677001,0.8481675392670157
1.2739949226379397,0.8481675392670157
1.3484282493591309,0.8481675392670157
1.363218069076538,0.8481675392670157
1.384247064590454,0.8481675392670157
1.3941216468811035,0.8481675392670157
1.4482574462890625,0.8481675392670157
1.4611330032348633,0.8481675392670157
1.4773547649383545,0.8481675392670157
1.49845290184021,0.8481675392670157
1.5016450881958008,0.8481675392670157
1.5219831466674805,0.8481675392670157
1.5226283073425293,0.8481675392670157
1.535506010055542,0.8560209424083769
1.5431313514709473,0.8638743455497382
1.6029293537139893,0.8638743455497382
1.61810040473938,0.8638743455497382
1.6641499996185305,0.8900523560209423
1.6845078468322754,0.8900523560209423
1.7693216800689695,0.8900523560209423
2.65255069732666,0.8900523560209423
2.6723105907440186,0.8900523560209423
2.751734733581543,0.8900523560209423
2.7711281776428223,0.8900523560209423
2.7860305309295654,0.8900523560209423
2.792914628982544,0.9162303664921466
2.7968664169311523,0.9162303664921466
2.8180580139160156,0.9162303664921466
2.8260862827301025,0.9162303664921466
2.893603801727295,0.9162303664921466
2.9086360931396484,0.9162303664921466
2.9599363803863525,0.9162303664921466
3.0053439140319824,0.9162303664921466
3.012378454208374,0.9162303664921466
3.045062780380249,0.9162303664921466
3.0604279041290283,0.9162303664921466
3.141286849975586,0.9162303664921466
3.9574036598205566,0.9162303664921466
3.985052108764648,0.9162303664921466
4.02135705947876,0.9162303664921466
4.039921998977661,0.9162303664921466
4.043544769287109,0.9162303664921466
4.0480875968933105,0.9162303664921466
4.065742015838623,0.9162303664921466
4.09572434425354,0.9162303664921466
4.2503626346588135,0.9162303664921466
4.270631313323975,0.9162303664921466
4.320760726928711,0.9162303664921466
4.339928865432739,0.9162303664921466
4.382037401199341,0.9162303664921466
4.388707637786865,0.9162303664921466
4.399242877960205,0.9162303664921466
4.507249593734741,0.9162303664921466
4.515850305557251,0.9240837696335079
5.302363395690918,0.9240837696335079
5.3197102546691895,0.9240837696335079
5.360703468322754,0.9240837696335079
5.377578973770142,0.9240837696335079
5.411214113235474,0.9240837696335079
5.425231218338013,0.9240837696335079
5.436961889266968,0.9319371727748692
5.491618633270264,0.9319371727748692
5.56268572807312,0.9319371727748692
5.617998123168945,0.9319371727748692
5.643766641616821,0.9319371727748692
5.66932225227356,0.9319371727748692
5.773923873901367,0.9319371727748692
5.782510757446289,0.9319371727748692
6.582351207733154,0.9319371727748692
6.691795587539673,0.9319371727748692
6.711428642272949,0.9659685863874345
6.711718320846558,0.9659685863874345
6.786753416061401,0.9659685863874345
6.794584035873413,0.9659685863874345
6.826917409896851,0.9659685863874345
6.84675931930542,0.9659685863874345
6.8508141040802,0.9659685863874345
7.068745851516724,0.9659685863874345
7.097357749938965,0.9659685863874345
7.122689247131348,0.9659685863874345
7.1312415599823,0.9659685863874345
7.651871919631958,0.9659685863874345
7.795540809631348,0.9659685863874345
7.955242872238159,0.9659685863874345
8.043477058410645,0.9659685863874345
8.044902086257935,0.9659685863874345
8.102161645889282,1.0


==> tikz/msgs/dune_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0071282386779785,0.0
0.0072126388549804,0.0
0.0073449611663818,0.0
0.0074620246887207,0.0
0.2470090389251709,0.0
0.270151138305664,0.0
0.2749295234680176,0.2727272727272727
0.291583776473999,0.2727272727272727
0.294661283493042,0.2727272727272727
0.338160753250122,0.2727272727272727
0.3403167724609375,0.2727272727272727
0.3570432662963867,0.2727272727272727
0.4575035572052002,0.2727272727272727
0.4676640033721924,0.2727272727272727
0.543184757232666,0.2727272727272727
0.575491189956665,0.2727272727272727
0.6086950302124023,0.2727272727272727
0.6285552978515625,0.3181818181818181
0.6884009838104248,0.3181818181818181
0.7277657985687256,0.3636363636363636
0.7576799392700195,0.3636363636363636
0.7700471878051758,0.3636363636363636
0.8492631912231445,0.3636363636363636
0.8677256107330322,0.3636363636363636
0.9928102493286132,0.3636363636363636
1.0670931339263916,0.3636363636363636
1.0997869968414309,0.3636363636363636
1.1143224239349363,0.3636363636363636
1.123188018798828,0.40909090909090906
1.1945314407348633,0.40909090909090906
1.2166709899902344,0.40909090909090906
1.2317473888397217,0.40909090909090906
1.310824632644653,0.4545454545454545
1.3331515789031982,0.4545454545454545
1.3752546310424805,0.4545454545454545
1.4747881889343262,0.4545454545454545
1.5374674797058103,0.4545454545454545
1.564131736755371,0.4545454545454545
1.5665972232818604,0.4545454545454545
1.5680696964263916,0.4545454545454545
1.5808024406433103,0.49999999999999994
1.6010181903839111,0.49999999999999994
1.6657462120056152,0.49999999999999994
1.7557373046875,0.49999999999999994
1.8293094635009768,0.5454545454545454
1.832885503768921,0.5454545454545454
1.836228847503662,0.5454545454545454
1.8497264385223389,0.5454545454545454
1.8680202960968015,0.5454545454545454
1.968475103378296,0.5454545454545454
1.9717683792114256,0.5454545454545454
2.068831205368042,0.5454545454545454
2.1055636405944824,0.6363636363636364
2.122920274734497,0.6363636363636364
2.139296770095825,0.6363636363636364
2.230616807937622,0.6363636363636364
2.2416841983795166,0.6363636363636364
2.2791531085968018,0.6363636363636364
2.3301093578338623,0.6363636363636364
2.3850507736206055,0.6363636363636364
2.475520372390747,0.6363636363636364
2.5043699741363525,0.6363636363636364
2.5332906246185303,0.6363636363636364
2.567143440246582,0.7272727272727273
2.6234469413757324,0.7272727272727273
2.66089391708374,0.7272727272727273
2.7107465267181396,0.7272727272727273
2.7303106784820557,0.7272727272727273
2.7988924980163574,0.7272727272727273
2.8281641006469727,0.7272727272727273
2.885129928588867,0.7272727272727273
2.9902710914611816,0.7272727272727273
2.996025323867798,0.7272727272727273
3.073612689971924,0.7272727272727273
3.0807652473449707,0.7272727272727273
3.1253271102905273,0.7727272727272727
3.1536381244659424,0.7727272727272727
3.236902952194214,0.7727272727272727
3.28517746925354,0.8181818181818182
3.344346761703491,0.8181818181818182
3.384576320648194,0.8181818181818182
3.4392900466918945,0.8181818181818182
3.469106435775757,0.8181818181818182
3.487715721130371,0.8181818181818182
3.5147035121917725,0.8181818181818182
3.532010555267334,0.8181818181818182
3.5669333934783936,0.8181818181818182
3.6001200675964355,0.8181818181818182
3.6106948852539062,0.8181818181818182
3.734185934066773,0.8636363636363638
3.7821037769317623,0.9090909090909092
3.820902109146118,0.9090909090909092
3.854517698287964,0.9090909090909092
3.886190414428711,0.9090909090909092
3.908118724822998,0.9090909090909092
3.9242215156555176,0.9090909090909092
4.001481056213379,0.9090909090909092
4.098315715789795,0.9090909090909092
4.129564523696899,0.9090909090909092
4.180359363555908,1.0


==> tikz/msgs/dune_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0070075988769531,0.0
0.0076706409454345,0.0
0.2659690380096435,0.0
0.2762303352355957,0.2727272727272727
0.3801517486572265,0.2727272727272727
0.4406967163085937,0.2727272727272727
0.59358811378479,0.2727272727272727
0.6724135875701904,0.2727272727272727
0.7986652851104736,0.3636363636363636
0.8953230381011963,0.3636363636363636
0.9773147106170654,0.3636363636363636
1.117023468017578,0.3636363636363636
1.2510716915130615,0.3636363636363636
1.329458713531494,0.40909090909090906
1.3947172164916992,0.40909090909090906
1.4530258178710938,0.40909090909090906
1.5961852073669434,0.4545454545454545
1.6694161891937256,0.4545454545454545
1.7834007740020752,0.4545454545454545
1.8454782962799072,0.4545454545454545
1.9767332077026367,0.4545454545454545
2.038594961166382,0.4545454545454545
2.179129123687744,0.49999999999999994
2.2288990020751953,0.5454545454545454
2.29036808013916,0.5454545454545454
2.4177751541137695,0.5454545454545454
2.491008043289185,0.5454545454545454
2.5591042041778564,0.5454545454545454
2.7373411655426025,0.5909090909090908
2.7909250259399414,0.5909090909090908
2.918668746948242,0.6363636363636364
3.038615465164185,0.6363636363636364
3.116981029510498,0.6363636363636364
3.297753095626831,0.6363636363636364
3.3704776763916016,0.6363636363636364
3.423273801803589,0.6363636363636364
3.551575183868408,0.6818181818181819
3.6322133541107178,0.6818181818181819
3.707396984100342,0.7272727272727273
3.8112871646881104,0.7272727272727273
3.8324882984161377,0.7272727272727273
3.975377321243286,0.7272727272727273
4.097008466720581,0.7272727272727273
4.174073934555054,0.7272727272727273
4.262617349624634,0.7272727272727273
4.339998483657837,0.7272727272727273
4.43651008605957,0.7272727272727273
4.556553840637207,0.7272727272727273
4.713765859603882,0.8181818181818182
4.796795606613159,0.8181818181818182
4.86393404006958,0.8181818181818182
5.007696628570557,0.8181818181818182
5.16098952293396,0.8181818181818182
5.301831483840942,0.8181818181818182
5.422473192214966,0.8181818181818182
5.47697901725769,0.8181818181818182
5.659752368927002,0.8181818181818182
5.745171785354614,0.8181818181818182
5.789044618606567,0.8181818181818182
5.839714765548706,0.8181818181818182
6.03382682800293,0.8181818181818182
6.0911009311676025,0.8181818181818182
6.2077202796936035,0.8181818181818182
6.257821083068848,0.8181818181818182
6.416548013687134,0.8181818181818182
6.493321418762207,0.8636363636363638
6.592081308364868,0.8636363636363638
6.782600164413452,0.8636363636363638
6.81275749206543,0.8636363636363638
7.0195839405059814,0.8636363636363638
7.111096382141113,0.8636363636363638
7.229076385498047,0.8636363636363638
7.396949052810669,0.8636363636363638
7.484519958496094,0.9090909090909092
7.716956615447998,0.9090909090909092
7.820940732955933,0.9090909090909092
7.889917612075806,0.9090909090909092
8.086139917373657,0.9090909090909092
8.148770332336426,0.9090909090909092
8.366783142089844,0.9090909090909092
8.486756801605225,0.9090909090909092
8.60571026802063,0.9090909090909092
8.735191583633423,0.9090909090909092
8.833936929702759,0.9090909090909092
9.093873977661133,0.9090909090909092
9.210489511489868,0.9090909090909092
9.28829836845398,0.9090909090909092
9.498687505722046,0.9090909090909092
9.621254205703735,0.9090909090909092
9.929992437362673,0.9090909090909092
9.999322652816772,0.9090909090909092
10.212887525558472,0.9090909090909092
10.413104057312012,0.9090909090909092
10.56035017967224,0.9090909090909092
10.707570314407349,0.9090909090909092
10.880785703659058,0.9545454545454546
10.982444524765016,0.9545454545454546
11.191550731658936,0.9545454545454546
11.388216733932495,0.9545454545454546
11.584017753601074,1.0


==> tikz/msgs/ftp_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClientControl
1.7036969661712646,0.20771513353115723
4.644436359405518,0.2210682492581602
8.098287343978882,0.27151335311572694
11.123868942260742,0.36646884272997027
14.088083267211914,0.40356083086053407
16.246605396270752,0.44362017804154297
19.07670307159424,0.5014836795252225
21.553135633468628,0.5222551928783383
24.04704427719116,0.5326409495548962
27.06052041053772,0.556379821958457
29.24728107452393,0.5979228486646885
32.06957745552063,0.6320474777448071
35.66954851150513,0.6899109792284867
37.81283926963806,0.7091988130563798
40.529808044433594,0.7106824925816024
43.49526381492615,0.7210682492581603
46.22544813156128,0.7359050445103857
49.39460468292236,0.7359050445103857
52.537280321121216,0.7774480712166172
55.68684196472168,0.7952522255192878
57.81745433807373,0.7967359050445104
60.76758885383606,0.7997032640949555
63.10583019256592,0.8204747774480712
65.73265075683594,0.8264094955489614
67.98952269554138,0.8323442136498516
70.82417011260986,0.8382789317507419
74.0034122467041,0.8635014836795252
76.63539242744446,0.8664688427299704
80.37631559371948,0.8664688427299704
82.94544577598572,0.8724035608308606
86.65921807289124,0.8753709198813057
87.79503393173218,0.8768545994065282
90.35921859741212,0.8783382789317508
94.26704549789427,0.8798219584569733
97.63619995117188,0.8813056379821959
100.76458859443665,0.8916913946587537
105.46577334403992,0.8961424332344213
108.69638442993164,0.9065281899109794
112.72881817817688,0.9065281899109794
117.13562178611755,0.9080118694362018
122.115882396698,0.9109792284866469
127.37352395057678,0.9124629080118694
130.88333415985107,0.9154302670623147
134.39705276489258,0.9198813056379822
137.5903661251068,0.927299703264095
141.4985270500183,0.927299703264095
144.45472717285156,0.9287833827893175
147.60598039627075,0.9287833827893175
149.93958806991577,0.9332344213649852
152.7008843421936,0.9332344213649852
157.532457113266,0.9362017804154301
160.9279716014862,0.940652818991098
163.60923957824707,0.9436201780415432
166.4308958053589,0.9480712166172107
169.04709577560425,0.9480712166172107
172.9933145046234,0.9480712166172107
176.05840229988098,0.9495548961424332
180.79602122306824,0.9495548961424332
186.39179301261905,0.9525222551928784
192.40118288993835,0.9554896142433236
196.21410584449768,0.956973293768546
199.61282205581665,0.9629080118694362
204.50191974639893,0.9629080118694362
207.65505957603455,0.9703264094955489
211.8103020191193,0.973293768545994
217.21606040000916,0.973293768545994
220.43544054031372,0.9747774480712166
224.0918653011322,0.9747774480712166
226.83108615875244,0.9777448071216617
229.9295644760132,0.9792284866468842
233.96188116073608,0.9792284866468842
236.98283696174624,0.9792284866468842
240.54235076904297,0.9792284866468842
243.57383966445923,0.9836795252225519
247.03768038749695,0.9851632047477744
249.8895792961121,0.9851632047477744
253.3942005634308,0.9851632047477744
257.99154472351074,0.9851632047477744
262.1245594024658,0.9851632047477744
266.0526587963104,0.986646884272997
269.9120156764984,0.986646884272997
273.9084837436676,0.986646884272997
277.7565531730652,0.986646884272997
281.63375091552734,0.986646884272997
284.77162623405457,0.9881305637982196
288.5695753097534,0.9896142433234423
293.23045229911804,0.9896142433234423
297.0491421222687,0.9910979228486648
302.3778212070465,0.9940652818991098
305.83687376976013,0.9955489614243322
309.256543636322,0.9970326409495548
313.13099241256714,0.9970326409495548
316.6000099182129,0.9970326409495548
322.0446915626526,0.9970326409495548
325.33124709129333,0.9970326409495548
329.0990467071533,0.9970326409495548
332.6262311935425,0.9970326409495548
335.68258714675903,0.9985163204747773
341.5667462348938,0.9970326409495548
346.4744334220886,1.0


==> tikz/msgs/ftp_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClientControl
1.598402500152588,0.2195845697329377
12.60016942024231,0.4925816023738872
26.822778701782227,0.6676557863501483
38.430686712265015,0.7388724035608308
52.74234580993652,0.7685459940652819
66.99036812782288,0.8130563798219584
80.23423886299133,0.8753709198813057
93.03696417808531,0.884272997032641
106.16823029518127,0.8961424332344213
117.82984900474548,0.8961424332344213
128.4549322128296,0.9020771513353116
143.4807846546173,0.9287833827893176
157.8745789527893,0.9317507418397626
170.54458665847778,0.940652818991098
182.8943464756012,0.9495548961424332
197.67266845703125,0.9495548961424332
211.6302006244659,0.9495548961424332
225.28627228736875,0.9643916913946587
238.19438362121585,0.9643916913946587
249.8998477458954,0.9643916913946587
263.9658944606781,0.9673590504451038
277.33906292915344,0.9703264094955488
288.39340925216675,0.973293768545994
302.1690831184387,0.973293768545994
314.9546546936035,0.9762611275964392
326.0215947628021,0.9792284866468842
338.6969540119171,0.9792284866468842
354.1212272644043,0.9821958456973294
364.2369575500488,0.9821958456973294
375.7662193775177,0.9821958456973294
388.9195122718811,0.9821958456973294
401.0023274421692,0.9851632047477744
415.6399185657501,0.9851632047477744
430.6911652088165,0.9851632047477744
443.8264579772949,0.9851632047477744
454.75768780708313,0.9851632047477744
466.9206721782684,0.9851632047477744
479.1434342861175,0.9851632047477744
494.8480172157288,0.9851632047477744
509.1637246608734,0.9851632047477744
521.5616936683655,0.9851632047477744
534.4262170791626,0.9851632047477744
546.9694356918335,0.9851632047477744
560.9489228725433,0.9851632047477744
571.5168299674988,0.9851632047477744
583.8429269790649,0.9851632047477744
596.7660219669342,0.9851632047477744
609.486668586731,0.9851632047477744
624.9103226661682,0.9851632047477744
638.3305888175964,0.9851632047477744
652.5585834980011,0.9851632047477744
666.5487833023071,0.9851632047477744
681.4869182109833,0.9851632047477744
693.8088843822479,0.9881305637982196
708.1544935703278,0.9881305637982196
722.6477770805359,0.9881305637982196
737.5243270397186,0.9881305637982196
750.1846842765808,0.9910979228486648
763.6567800045013,0.9910979228486648
777.5912702083588,0.9910979228486648
793.6867508888245,0.9910979228486648
807.1320693492889,0.9910979228486648
818.857262134552,0.9910979228486648
835.856689453125,0.9910979228486648
853.2139523029327,0.9940652818991098
869.9164199829102,0.9940652818991098
885.0882122516632,0.9940652818991098
899.7515208721161,0.9940652818991098
915.868461370468,0.9940652818991098
930.0761246681212,0.9940652818991098
946.8981420993804,0.9940652818991098
959.67502617836,0.9940652818991098
973.7067160606384,0.9940652818991098
990.5695803165436,0.9940652818991098
1004.8281638622284,0.9940652818991098
1015.903621673584,0.9940652818991098
1032.0070073604584,0.9940652818991098
1045.6118597984314,0.9940652818991098
1059.4993135929108,0.9940652818991098
1078.5403218269348,0.9940652818991098
1093.3948121070862,0.9940652818991098
1107.0430583953855,0.9970326409495548
1121.1783957481384,0.9970326409495548
1134.7246506214142,0.9970326409495548
1149.4110219478607,0.9970326409495548
1165.8599054813385,0.9970326409495548
1180.5811352729795,0.9970326409495548
1197.7779395580292,0.9970326409495548
1209.502590417862,0.9970326409495548
1226.031937122345,0.9970326409495548
1239.180825471878,0.9970326409495548
1255.15522813797,0.9970326409495548
1269.9558365345,0.9970326409495548
1286.8787112236023,0.9970326409495548
1301.596563577652,0.9970326409495548
1315.870127916336,0.9970326409495548
1332.92258310318,0.9970326409495548
1348.076460123062,0.9970326409495548
1362.7333302497864,0.9970326409495548
1378.7159280776978,1.0


==> tikz/msgs/smtp_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0096635818481445,0.0
0.0900454521179199,0.0442477876106194
0.2210876941680908,0.0663716814159292
0.3874456882476806,0.1106194690265486
0.5256927013397217,0.12057522123893799
0.7177443504333496,0.13716814159292035
0.8497905731201172,0.15154867256637167
1.007371425628662,0.17920353982300885
1.1412739753723145,0.19026548672566368
1.289473533630371,0.2057522123893805
1.4845635890960691,0.2466814159292035
1.6404922008514404,0.25553097345132747
1.880401611328125,0.2566371681415929
2.077003002166748,0.26327433628318586
2.2614119052886963,0.2876106194690265
2.375185489654541,0.29203539823008845
2.4807324409484863,0.3429203539823008
2.640897750854492,0.3539823008849557
2.8016445636749268,0.5564159292035398
2.952516794204712,0.577433628318584
3.0749120712280273,0.752212389380531
3.225192070007324,0.7853982300884956
3.3577969074249268,0.7953539823008849
3.4740865230560303,0.8030973451327433
3.6194005012512207,0.8174778761061947
3.853182315826416,0.8174778761061947
4.072060823440552,0.8307522123893805
4.227702856063843,0.834070796460177
4.385993242263794,0.8418141592920354
4.590304851531982,0.8462389380530974
4.786648750305176,0.8606194690265487
4.939968585968018,0.8628318584070797
5.1424994468688965,0.8639380530973451
5.343059301376343,0.8694690265486726
5.563079833984375,0.870575221238938
5.691946029663086,0.870575221238938
5.843162298202515,0.870575221238938
5.95046067237854,0.8738938053097345
6.098484039306641,0.877212389380531
6.264221668243408,0.8926991150442478
6.44718337059021,0.8938053097345133
6.625508546829224,0.9070796460176991
6.800384044647217,0.9070796460176991
6.952510356903076,0.9070796460176991
7.079813480377197,0.9070796460176991
7.194950580596924,0.913716814159292
7.300393104553223,0.913716814159292
7.442057847976685,0.913716814159292
7.6472907066345215,0.913716814159292
7.78028130531311,0.9214601769911503
8.006362199783325,0.9303097345132743
8.246762752532959,0.9347345132743362
8.39672327041626,0.9347345132743362
8.509536027908325,0.9457964601769913
8.679723978042603,0.9513274336283186
8.859861135482788,0.9579646017699115
9.10641074180603,0.9601769911504424
9.27531385421753,0.9601769911504424
9.442376613616943,0.9601769911504424
9.578655242919922,0.9601769911504424
9.741780996322632,0.9612831858407079
10.003277063369753,0.9634955752212389
10.169392347335815,0.9634955752212389
10.312024354934692,0.9657079646017699
10.457658290863035,0.9679203539823009
10.574259519577026,0.9679203539823009
10.679905891418455,0.9679203539823009
10.83463454246521,0.9690265486725664
11.004582166671751,0.9690265486725664
11.224071979522703,0.9690265486725664
11.402845621109009,0.9690265486725664
11.591963291168211,0.9690265486725664
11.7369966506958,0.9690265486725664
11.84916615486145,0.9723451327433628
12.03340744972229,0.9778761061946901
12.188883543014526,0.9811946902654867
12.348082304000854,0.9823008849557522
12.51185703277588,0.9823008849557522
12.706157684326172,0.9845132743362832
12.854272842407228,0.9845132743362832
13.007559299468994,0.9878318584070795
13.255640029907228,0.9922566371681416
13.56298804283142,0.9922566371681416
13.86962342262268,0.9933628318584072
14.065011262893677,0.9933628318584072
14.303695917129517,0.9933628318584072
14.485567092895508,0.9933628318584072
14.647155284881592,0.9933628318584072
14.80166721343994,0.9933628318584072
15.023645639419556,0.9933628318584072
15.17345380783081,0.9933628318584072
15.27795386314392,0.9933628318584072
15.42785906791687,0.9933628318584072
15.711622953414915,0.9977876106194692
15.944105386734009,0.9977876106194692
16.236637353897095,0.9977876106194692
16.467938661575317,0.9977876106194692
16.731230974197388,0.9977876106194692
16.86902117729187,0.9977876106194692
17.124674797058105,1.0


==> tikz/msgs/smtp_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0136387348175048,0.0
0.3945410251617431,0.12057522123893799
0.916003942489624,0.1725663716814159
1.5095226764678955,0.21570796460176986
2.3826217651367188,0.2555309734513274
2.9509353637695312,0.2898230088495575
3.8755736351013184,0.3628318584070796
4.5980377197265625,0.5176991150442478
5.340856552124023,0.834070796460177
6.055339336395264,0.8650442477876106
6.792553901672363,0.8650442477876106
7.599024534225464,0.8761061946902655
8.374125003814697,0.9081858407079646
9.05944848060608,0.9126106194690264
9.849931001663208,0.9170353982300885
10.491620540618896,0.9236725663716814
11.316340446472168,0.9280973451327434
11.94615387916565,0.9347345132743362
12.527216911315918,0.9347345132743362
13.197245359420776,0.9402654867256637
13.788359642028809,0.9402654867256637
14.682130575180054,0.9402654867256637
15.37059211730957,0.9402654867256637
15.91887378692627,0.9424778761061947
16.583290576934814,0.9491150442477877
17.435404539108276,0.9524336283185841
18.06337308883667,0.9601769911504425
18.631478309631348,0.9601769911504425
19.525604009628296,0.9601769911504425
20.132177114486694,0.9657079646017699
21.00098943710327,0.9668141592920354
21.704129934310913,0.9668141592920354
22.34549903869629,0.9668141592920354
23.092493295669556,0.9679203539823009
23.91314148902893,0.9723451327433629
24.537485122680664,0.9723451327433629
25.389172315597538,0.9723451327433629
26.130589723587036,0.9723451327433629
26.642823457717896,0.9734513274336284
27.163830518722538,0.9789823008849559
27.717686414718628,0.9789823008849559
28.272926568984985,0.9845132743362832
28.74134731292725,0.9845132743362832
29.319138765335083,0.9845132743362832
29.91640281677246,0.9845132743362832
30.541856288909912,0.9845132743362832
31.248409032821655,0.9845132743362832
31.889373302459717,0.9845132743362832
32.37186908721924,0.9845132743362832
33.16501545906067,0.9867256637168142
33.84341239929199,0.9867256637168142
34.339293479919434,0.9867256637168142
34.85266876220703,0.9867256637168142
35.3611946105957,0.9867256637168142
35.84946656227112,0.9900442477876106
36.60998487472534,0.9900442477876106
37.41640019416809,0.9900442477876106
38.180458545684814,0.9900442477876106
38.85931968688965,0.9900442477876106
39.769611835479736,0.9922566371681416
40.51571536064148,0.9922566371681416
41.25156831741333,0.9922566371681416
42.06690049171448,0.9922566371681416
42.60525441169739,0.9922566371681416
43.59835505485535,0.9944690265486726
44.13944697380066,0.9944690265486726
44.92589545249939,0.9944690265486726
45.86965441703797,0.9944690265486726
46.73256611824035,0.9944690265486726
47.5049409866333,0.9955752212389379
48.095324754714966,0.9955752212389379
48.81180906295776,0.9955752212389379
49.61198210716248,0.9955752212389379
50.315377950668335,0.9955752212389379
50.983171701431274,0.9955752212389379
51.56367111206055,0.9955752212389379
52.532134771347046,0.9955752212389379
53.27030372619629,0.9955752212389379
54.04713821411133,0.9955752212389379
54.739086627960205,0.9955752212389379
55.52921295166016,0.9955752212389379
56.61053991317749,0.9955752212389379
57.29499340057373,0.9955752212389379
57.86673665046692,0.9988938053097346
58.50581359863281,0.9988938053097346
59.37398147583008,0.9988938053097346
59.88248944282532,0.9988938053097346
60.540555238723755,0.9988938053097346
61.361002922058105,0.9988938053097346
61.977577447891235,0.9988938053097346
62.55699324607849,0.9988938053097346
63.31642770767212,0.9988938053097346
63.96264338493347,0.9988938053097346
64.83126783370972,0.9988938053097346
65.57185983657837,0.9988938053097346
66.05960702896118,0.9988938053097346
67.05661225318909,0.9988938053097346
67.82829403877258,0.9988938053097346
68.48889422416687,0.9988938053097346
69.50878310203552,1.0


==> tikz/old/all/chatgpt_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0067245960235595,0.00625
0.0070860385894775,0.00625
0.0072543621063232,0.00625
0.007364273071289,0.00625
0.0073950290679931,0.00625
0.0074949264526367,0.00625
8.75256085395813,0.00625
9.353421211242676,0.00625
9.757638216018677,0.00625
10.437066793441772,0.3
10.532487392425535,0.3
10.69249677658081,0.59375
11.132141828536987,0.609375
11.133289337158203,0.609375
11.889121294021606,0.625
12.166492223739624,0.625
12.497320890426636,0.625
12.778656721115112,0.625
13.13984727859497,0.625
14.158158540725708,0.625
18.12151861190796,0.625
20.253385066986084,0.625
22.39941024780273,0.65625
22.40315413475037,0.65625
22.737937688827515,0.65625
23.155292987823486,0.65625
23.78043794631958,0.703125
24.221561670303345,0.703125
24.785359621047974,0.703125
25.45935082435608,0.71875
25.615045070648197,0.71875
26.346014261245728,0.71875
26.913368463516235,0.71875
28.202497005462646,0.71875
30.80930066108704,0.75
32.404269218444824,0.75
32.85365867614746,0.75
35.390586376190186,0.75
36.39198064804077,0.765625
37.02195739746094,0.765625
37.24726390838623,0.765625
38.65339350700378,0.78125
39.21206569671631,0.78125
39.70161032676697,0.78125
41.32803153991699,0.78125
41.49166131019592,0.796875
41.80335569381714,0.796875
42.91813683509827,0.796875
44.42270255088806,0.8125
45.58492827415466,0.8125
45.65218734741211,0.8125
46.5501115322113,0.8125
47.94219899177551,0.8125
48.095582008361816,0.8125
48.23448133468628,0.828125
49.829755783081055,0.828125
52.71962380409241,0.84375
53.204224586486816,0.84375
55.27145051956177,0.859375
55.3653302192688,0.859375
56.29118275642395,0.875
56.38915061950684,0.875
57.67778515815735,0.875
58.31944942474365,0.875
58.478177547454834,0.875
58.51541829109192,0.875
60.29049324989319,0.875
61.260700941085815,0.875
62.91859197616577,0.875
63.01723504066467,0.875
64.77346205711365,0.875
64.97799921035767,0.875
66.81297039985657,0.875
68.71475100517273,0.890625
69.19258999824524,0.890625
69.37815713882446,0.921875
71.22400283813477,0.9375
71.42539072036743,0.9375
72.00612592697144,0.9375
72.5813467502594,0.9375
74.14122295379639,0.9375
75.36985421180725,0.9375
75.49593091011047,0.9375
76.60768699645996,0.953125
77.4251503944397,0.953125
77.51999497413635,0.953125
78.75566029548645,0.953125
79.51278400421143,0.96875
80.92187547683716,0.96875
81.39254426956177,0.96875
81.95174860954285,0.96875
86.56667828559875,0.96875
86.84932160377502,0.96875
88.22828507423401,0.96875
90.39448928833008,0.96875
90.82955932617188,0.96875
91.06039547920228,0.96875
92.58029389381409,0.96875
97.70782923698424,0.96875
100.12436938285828,1.0


==> tikz/old/all/chatgpt_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0067226886749267,0.00625
0.0071773529052734,0.00625
0.0072071552276611,0.00625
0.0073473453521728,0.00625
0.007481575012207,0.00625
6.025094747543335,0.00625
7.1215996742248535,0.00625
8.870213985443115,0.00625
9.054891586303713,0.00625
10.14974856376648,0.59375
11.087261199951172,0.609375
11.960005760192873,0.625
12.156369686126707,0.625
12.2274010181427,0.625
12.483591318130491,0.625
13.066676378250122,0.625
13.966878890991213,0.625
14.646447658538818,0.625
15.730568408966064,0.625
17.088237524032593,0.640625
19.39653468132019,0.640625
20.97059297561645,0.671875
21.61919617652893,0.71875
21.681965589523315,0.71875
23.20438122749329,0.71875
23.85072422027588,0.71875
25.17775630950928,0.71875
26.469108819961548,0.71875
27.231337785720825,0.71875
28.459015130996704,0.734375
29.299413204193115,0.75
30.39942049980164,0.765625
30.95808458328247,0.765625
31.59520792961121,0.765625
33.30162048339844,0.765625
33.58092427253723,0.78125
35.666131019592285,0.8125
35.73618817329407,0.8125
36.19142556190491,0.828125
37.90918922424317,0.828125
38.75585699081421,0.828125
38.76026964187622,0.828125
40.28825449943543,0.84375
40.61319065093994,0.84375
40.78618907928467,0.84375
46.52640676498413,0.84375
46.68245434761048,0.859375
48.71734404563904,0.859375
49.120757818222046,0.875
51.01333475112915,0.875
51.11789798736572,0.875
52.9514434337616,0.875
53.24674606323242,0.875
53.81469917297363,0.875
54.1243736743927,0.875
54.80514073371887,0.875
56.86859154701233,0.875
58.878026723861694,0.875
60.24566864967346,0.890625
60.44054937362671,0.890625
61.8767249584198,0.90625
61.99844074249268,0.90625
63.117555379867554,0.90625
63.88063669204712,0.90625
66.17198300361633,0.90625
66.3205213546753,0.90625
68.84165549278259,0.90625
70.07154273986816,0.90625
71.49865221977234,0.90625
72.18552827835083,0.90625
72.35882353782654,0.90625
73.10123181343079,0.921875
73.33801531791687,0.921875
74.11870884895325,0.921875
74.62221693992615,0.921875
74.6542341709137,0.921875
79.95803689956665,0.9375
81.41905283927917,0.9375
81.70697355270386,0.9375
82.31252145767212,0.9375
83.7514750957489,0.9375
83.85637593269348,0.9375
86.40513491630554,0.9375
86.6047613620758,0.9375
88.54254531860352,0.9375
89.9428460597992,0.9375
92.78788018226624,0.953125
93.53848505020142,0.953125
94.38897180557252,0.96875
95.22552013397215,0.96875
95.38838171958923,0.96875
99.95901036262512,0.96875
101.56127214431764,0.96875
102.45979118347168,0.984375
104.49311304092409,0.984375
105.24454712867735,0.984375
105.47111415863036,0.984375
106.95625281333923,0.984375
107.3751814365387,0.984375
119.18351912498474,1.0


==> tikz/old/all/dns_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0099682807922363,0.001025641025641
0.0152606964111328,0.001025641025641
0.0168652534484863,0.001025641025641
0.061378002166748,0.001025641025641
0.07676362991333,0.1692307692307692
1.2324295043945312,0.1692307692307692
1.3567118644714355,0.1692307692307692
1.446082592010498,0.1692307692307692
1.6375436782836914,0.321025641025641
1.8182156085968015,0.47128205128205125
2.8263204097747803,0.47948717948717945
2.9498424530029297,0.47948717948717945
3.0062811374664307,0.48461538461538456
3.1813089847564697,0.48769230769230765
3.9732301235198975,0.49076923076923074
4.16017484664917,0.5415384615384615
4.3253490924835205,0.5435897435897437
4.430864810943604,0.5502564102564103
4.68918514251709,0.5502564102564103
4.997537851333618,0.5892307692307692
5.627920150756836,0.6051282051282052
5.961965799331665,0.6117948717948718
6.54529333114624,0.6117948717948718
6.9960596561431885,0.6128205128205129
8.401466131210327,0.6128205128205129
8.689481019973755,0.62
9.6353862285614,0.62
10.055166959762571,0.62
10.145397424697876,0.62
11.408830881118774,0.62
11.513324737548828,0.62
12.572949647903442,0.62
13.89954710006714,0.62
14.386409044265749,0.62
15.412240743637083,0.62
16.616857290267944,0.62
16.96054697036743,0.62
18.25733685493469,0.622051282051282
19.147188186645508,0.6328205128205129
19.65134596824646,0.6394871794871795
19.72568702697754,0.6394871794871795
20.98103737831116,0.6507692307692308
21.084968090057373,0.6507692307692308
22.429044723510746,0.6507692307692308
23.276549816131592,0.6846153846153846
23.79983377456665,0.6846153846153846
24.18549680709839,0.6846153846153846
25.00599694252014,0.6846153846153846
25.15103054046631,0.6846153846153846
25.48229479789734,0.6846153846153846
26.15693688392639,0.7353846153846154
26.356367826461792,0.7405128205128205
26.43306803703308,0.7912820512820513
26.709018230438232,0.8174358974358974
26.92959499359131,0.8174358974358974
27.44088864326477,0.8174358974358974
27.70432424545288,0.8174358974358974
27.79364275932312,0.8174358974358974
28.22027993202209,0.8174358974358974
28.39028286933899,0.8174358974358974
28.753342628479004,0.8174358974358974
28.93046498298645,0.8174358974358974
29.36379313468933,0.8174358974358974
29.596245050430294,0.8225641025641026
29.65506386756897,0.8225641025641026
30.05071330070496,0.8241025641025641
30.16585254669189,0.8241025641025641
30.4798641204834,0.8241025641025641
30.90130734443665,0.8241025641025641
31.1411235332489,0.8241025641025641
31.368377447128296,0.8241025641025641
31.56548309326172,0.8241025641025641
31.69199252128601,0.8241025641025641
31.77957415580749,0.8241025641025641
32.29396939277649,0.8241025641025641
32.52950501441956,0.8241025641025641
32.85465884208679,0.8241025641025641
32.93870520591736,0.8241025641025641
33.1668221950531,0.8241025641025641
33.65607190132141,0.8241025641025641
34.378012895584106,0.8241025641025641
35.03278088569641,0.8241025641025641
35.194658041000366,0.8241025641025641
35.72652745246887,0.8241025641025641
36.43340229988098,0.8241025641025641
36.510565519332886,0.8241025641025641
36.88133764266968,0.8241025641025641
37.72693824768066,0.8174358974358974
38.46173930168152,0.8174358974358974
39.16570401191712,0.8174358974358974
39.872663497924805,0.8174358974358974
41.2440824508667,0.8241025641025641
42.36553692817688,0.8241025641025641
42.80207848548889,0.8241025641025641
44.02314853668213,0.8241025641025641
45.24810981750488,0.8241025641025641
45.41418027877808,0.8241025641025641
46.71788573265076,0.8241025641025641
48.05724549293518,0.8241025641025641
49.66004014015198,0.8307692307692308


==> tikz/old/all/dns_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0119421482086181,0.001025641025641
0.0145454406738281,0.001025641025641
0.0202419757843017,0.001025641025641
0.0317881107330322,0.08512820512820511
0.4719610214233398,0.1692307692307692
1.3774890899658203,0.1692307692307692
1.4611330032348633,0.4697435897435897
1.5086147785186768,0.47128205128205125
1.5431313514709473,0.47948717948717945
1.649360179901123,0.481025641025641
2.65255069732666,0.48769230769230765
2.7845678329467773,0.48769230769230765
2.818058013916016,0.49076923076923074
2.9086360931396484,0.49076923076923074
3.0215117931365967,0.5020512820512821
3.9574036598205566,0.5020512820512821
4.039921998977661,0.5102564102564102
4.09572434425354,0.5102564102564102
4.28508734703064,0.5364102564102564
4.388707637786865,0.5364102564102564
5.288798570632935,0.543076923076923
5.377578973770142,0.543076923076923
5.436961889266968,0.543076923076923
5.617998123168945,0.581025641025641
5.782510757446289,0.581025641025641
6.711428642272949,0.5876923076923077
6.794584035873413,0.5876923076923077
6.982058048248291,0.5876923076923077
7.1312415599823,0.6061538461538462
8.002470016479492,0.6061538461538462
8.124504089355469,0.6061538461538462
8.269025802612305,0.6128205128205129
8.387143611907959,0.6128205128205129
9.351888418197632,0.6128205128205129
9.453845739364624,0.642051282051282
9.581089735031128,0.642051282051282
10.590075016021729,0.6487179487179486
10.725557327270508,0.6487179487179486
10.776699542999268,0.6487179487179486
11.052329540252686,0.6846153846153846
11.927249908447266,0.6846153846153846
12.153738737106323,0.6846153846153846
12.328462362289429,0.6846153846153846
13.332299947738647,0.6846153846153846
13.382985591888428,0.6846153846153846
13.647726774215698,0.6846153846153846
14.63602066040039,0.6846153846153846
14.881805658340454,0.6846153846153846
15.081324815750122,0.6846153846153846
15.979385375976562,0.6846153846153846
16.090874433517456,0.6846153846153846
16.42034935951233,0.6846153846153846
17.20260977745056,0.6846153846153846
17.470646619796753,0.6846153846153846
17.66181516647339,0.6846153846153846
18.55161166191101,0.6846153846153846
18.77497100830078,0.6846153846153846
19.813299655914307,0.6912820512820513
20.10975861549377,0.6912820512820513
21.233495950698853,0.6912820512820513
22.359410047531128,0.6912820512820513
22.8173463344574,0.6912820512820513
23.668997287750244,0.6912820512820513
24.39348006248474,0.6912820512820513
25.207242250442505,0.6912820512820513
25.903634071350098,0.6912820512820513
26.557949781417847,0.6912820512820513
27.31515097618103,0.7035897435897436
27.76461362838745,0.7102564102564103
28.728327989578247,0.7102564102564103
29.785707712173465,0.7102564102564103
30.349979877471924,0.7046153846153846
31.42289161682129,0.697948717948718
32.5112669467926,0.697948717948718
33.583484411239624,0.697948717948718
34.14140701293945,0.697948717948718
35.17386531829834,0.6912820512820513
36.34346795082092,0.697948717948718
37.49116659164429,0.697948717948718
38.12323474884033,0.697948717948718
39.32525253295898,0.6912820512820513
40.06988310813904,0.6912820512820513
41.43059992790222,0.6912820512820513
42.24603438377381,0.6912820512820513
43.35287165641785,0.757948717948718
43.90627574920654,0.757948717948718
44.56476306915283,0.757948717948718
44.84101629257202,0.757948717948718
45.35795021057129,0.7876923076923077
46.63571214675903,0.7312820512820513
47.85617685317993,0.7876923076923077
48.01237154006958,0.7876923076923077
49.423686027526855,0.7876923076923077
51.378846645355225,0.7876923076923077
54.04867815971375,0.7876923076923077
55.63652968406677,0.7876923076923077
71.63859939575195,0.7876923076923077
74.24822735786438,0.7876923076923077
75.6556487083435,0.7876923076923077
99.75291419029236,0.8307692307692308


==> tikz/old/all/dune_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0071282386779785,0.0112359550561797
0.0072126388549804,0.0112359550561797
0.0073449611663818,0.0112359550561797
0.0074620246887207,0.0112359550561797
0.2470090389251709,0.0112359550561797
0.270151138305664,0.0112359550561797
0.2749295234680176,0.146067415730337
0.291583776473999,0.146067415730337
0.294661283493042,0.146067415730337
0.338160753250122,0.146067415730337
0.3403167724609375,0.146067415730337
0.3570432662963867,0.37640449438202245
0.4575035572052002,0.6067415730337079
0.4676640033721924,0.6235955056179776
0.543184757232666,0.6404494382022472
0.575491189956665,0.6404494382022472
0.6086950302124023,0.6404494382022472
0.6285552978515625,0.6460674157303371
0.6884009838104248,0.6460674157303371
0.7277657985687256,0.651685393258427
0.7576799392700195,0.6853932584269663
0.7700471878051758,0.6853932584269663
0.8492631912231445,0.6853932584269663
0.8677256107330322,0.6853932584269663
0.9928102493286132,0.6853932584269663
1.0670931339263916,0.6853932584269663
1.0997869968414309,0.6853932584269663
1.1143224239349363,0.6853932584269663
1.123188018798828,0.7078651685393258
1.1945314407348633,0.7078651685393258
1.2166709899902344,0.7078651685393258
1.2317473888397217,0.7078651685393258
1.310824632644653,0.7303370786516854
1.3331515789031982,0.7303370786516854
1.3752546310424805,0.7303370786516854
1.4747881889343262,0.7303370786516854
1.5374674797058103,0.7303370786516854
1.564131736755371,0.7303370786516854
1.5665972232818604,0.7303370786516854
1.5680696964263916,0.7303370786516854
1.5808024406433103,0.752808988764045
1.6010181903839111,0.752808988764045
1.6657462120056152,0.752808988764045
1.7557373046875,0.752808988764045
1.8293094635009768,0.7752808988764045
1.832885503768921,0.7752808988764045
1.836228847503662,0.7752808988764045
1.8497264385223389,0.7752808988764045
1.8680202960968015,0.7752808988764045
1.968475103378296,0.7752808988764045
1.9717683792114256,0.7752808988764045
2.068831205368042,0.7752808988764045
2.1055636405944824,0.8202247191011236
2.122920274734497,0.8202247191011236
2.139296770095825,0.8202247191011236
2.230616807937622,0.8202247191011236
2.2416841983795166,0.8202247191011236
2.2791531085968018,0.8202247191011236
2.3301093578338623,0.8202247191011236
2.385050773620605,0.8202247191011236
2.475520372390747,0.8202247191011236
2.5043699741363525,0.8202247191011236
2.5332906246185303,0.8202247191011236
2.567143440246582,0.8651685393258427
2.6234469413757324,0.8651685393258427
2.66089391708374,0.8651685393258427
2.71074652671814,0.8651685393258427
2.730310678482056,0.8651685393258427
2.7988924980163574,0.8651685393258427
2.8281641006469727,0.8651685393258427
2.885129928588867,0.8651685393258427
2.9902710914611816,0.8651685393258427
2.996025323867798,0.8651685393258427
3.073612689971924,0.8651685393258427
3.0807652473449707,0.8651685393258427
3.125327110290528,0.8876404494382022
3.1536381244659424,0.8876404494382022
3.236902952194214,0.8876404494382022
3.28517746925354,0.9101123595505618
3.344346761703491,0.9101123595505618
3.3845763206481934,0.9101123595505618
3.4392900466918945,0.9101123595505618
3.469106435775757,0.9101123595505618
3.487715721130371,0.9101123595505618
3.5147035121917725,0.9101123595505618
3.532010555267334,0.9101123595505618
3.5669333934783936,0.9101123595505618
3.6001200675964355,0.9101123595505618
3.610694885253906,0.9101123595505618
3.734185934066773,0.9325842696629213
3.7821037769317623,0.9550561797752808
3.820902109146118,0.9550561797752808
3.854517698287964,0.9550561797752808
3.886190414428711,0.9550561797752808
3.908118724822998,0.9550561797752808
3.9242215156555176,0.9550561797752808
4.001481056213379,0.9550561797752808
4.098315715789795,0.9550561797752808
4.129564523696899,0.9550561797752808
4.180359363555908,1.0


==> tikz/old/all/dune_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0070075988769531,0.0112359550561797
0.0076706409454345,0.0112359550561797
0.2659690380096435,0.0112359550561797
0.2762303352355957,0.146067415730337
0.3801517486572265,0.146067415730337
0.4406967163085937,0.6235955056179776
0.59358811378479,0.6404494382022472
0.6724135875701904,0.6404494382022472
0.7986652851104736,0.6685393258426966
0.8953230381011963,0.6853932584269663
0.9773147106170654,0.6853932584269663
1.117023468017578,0.6853932584269663
1.2510716915130615,0.6853932584269663
1.329458713531494,0.7078651685393258
1.3947172164916992,0.7078651685393258
1.4530258178710938,0.7078651685393258
1.5961852073669434,0.7303370786516854
1.6694161891937256,0.7303370786516854
1.7834007740020752,0.7303370786516854
1.8454782962799072,0.7303370786516854
1.9767332077026367,0.7303370786516854
2.038594961166382,0.7303370786516854
2.179129123687744,0.752808988764045
2.2288990020751958,0.7752808988764045
2.29036808013916,0.7752808988764045
2.417775154113769,0.7752808988764045
2.491008043289185,0.7752808988764045
2.5591042041778564,0.7752808988764045
2.7373411655426025,0.797752808988764
2.7909250259399414,0.797752808988764
2.918668746948242,0.8202247191011236
3.038615465164185,0.8202247191011236
3.116981029510498,0.8202247191011236
3.297753095626831,0.8202247191011236
3.3704776763916016,0.8202247191011236
3.423273801803589,0.8202247191011236
3.551575183868408,0.8426966292134832
3.6322133541107178,0.8426966292134832
3.707396984100342,0.8651685393258427
3.8112871646881104,0.8651685393258427
3.8324882984161377,0.8651685393258427
3.975377321243286,0.8651685393258427
4.097008466720581,0.8651685393258427
4.174073934555054,0.8651685393258427
4.262617349624634,0.8651685393258427
4.339998483657837,0.8651685393258427
4.43651008605957,0.8651685393258427
4.556553840637207,0.8651685393258427
4.713765859603882,0.9101123595505618
4.796795606613159,0.9101123595505618
4.86393404006958,0.9101123595505618
5.007696628570557,0.9101123595505618
5.16098952293396,0.9101123595505618
5.301831483840942,0.9101123595505618
5.422473192214966,0.9101123595505618
5.47697901725769,0.9101123595505618
5.659752368927002,0.9101123595505618
5.745171785354614,0.9101123595505618
5.789044618606567,0.9101123595505618
5.839714765548706,0.9101123595505618
6.03382682800293,0.9101123595505618
6.0911009311676025,0.9101123595505618
6.207720279693604,0.9101123595505618
6.257821083068848,0.9101123595505618
6.416548013687134,0.9101123595505618
6.493321418762207,0.9325842696629213
6.592081308364868,0.9325842696629213
6.782600164413452,0.9325842696629213
6.81275749206543,0.9325842696629213
7.019583940505981,0.9325842696629213
7.111096382141113,0.9325842696629213
7.229076385498047,0.9325842696629213
7.396949052810669,0.9325842696629213
7.484519958496094,0.9550561797752808
7.716956615447998,0.9550561797752808
7.820940732955933,0.9550561797752808
7.889917612075806,0.9550561797752808
8.086139917373657,0.9550561797752808
8.148770332336426,0.9550561797752808
8.366783142089844,0.9550561797752808
8.486756801605225,0.9550561797752808
8.60571026802063,0.9550561797752808
8.735191583633423,0.9550561797752808
8.833936929702759,0.9550561797752808
9.093873977661133,0.9550561797752808
9.210489511489868,0.9550561797752808
9.28829836845398,0.9550561797752808
9.498687505722046,0.9550561797752808
9.621254205703735,0.9550561797752808
9.929992437362673,0.9550561797752808
9.999322652816772,0.9550561797752808
10.212887525558472,0.9550561797752808
10.413104057312012,0.9550561797752808
10.56035017967224,0.9550561797752808
10.707570314407349,0.9550561797752808
10.880785703659058,0.9775280898876404
10.982444524765016,0.9775280898876404
11.191550731658936,0.9775280898876404
11.388216733932495,0.9775280898876404
11.584017753601074,1.0


==> tikz/old/all/ftp_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0094134807586669,0.0005534034311012
2.925440788269043,0.164360819037078
5.891450881958008,0.3146098505810736
8.070033073425293,0.37631433314886553
10.805769205093384,0.4344216934144991
14.05376124382019,0.490868843386829
16.258336544036865,0.5318206972883233
19.237086057662964,0.5603209739900388
22.399194478988647,0.6029330381848368
25.18380451202393,0.6253458771444382
27.552221298217773,0.6444382955174321
30.395649433135983,0.6693414499169894
33.25734329223633,0.6770890979524073
36.13831901550293,0.6931377974543442
38.510642528533936,0.7091864969562811
41.54669570922852,0.7213613724405091
44.18408751487732,0.7302158273381295
47.19479537010193,0.7393469839513005
50.16734671592712,0.7421140011068068
52.72481894493103,0.7517985611510791
55.48915648460388,0.7645268400664085
58.16302227973938,0.7672938572219148
60.99271202087402,0.7767017155506364
63.45960783958435,0.7883231876037631
66.97959756851196,0.7985611510791367
69.9118754863739,0.8110127282789154
73.03613114356995,0.8159933591588269
75.74400806427002,0.8270614277808522
78.31580710411072,0.8312119535141118
81.11766076087952,0.8411732152739346
83.63864612579346,0.8483674598782512
86.92849707603455,0.8558384061981184
89.83252763748169,0.863032650802435
92.59426259994508,0.8671831765356945
95.8049852848053,0.8688433868289984
99.02038502693176,0.8757609297177642
102.72852754592896,0.881294964028777
105.27670788764954,0.8846153846153846
108.21507000923155,0.8901494189263973
111.01939415931702,0.8954067515218593
115.092591047287,0.8970669618151632
117.81715536117554,0.9009407858328722
120.2057626247406,0.9048146098505812
122.99152612686156,0.9100719424460432
126.06595134735107,0.9142224681793027
128.85116052627563,0.9189263973436637
132.1279525756836,0.9222468179302712
134.9611041545868,0.9255672385168787
138.33760237693787,0.9272274488101826
141.74500012397766,0.929994465965689
145.05914974212646,0.9333148865522967
148.51775312423706,0.9338682899833979
151.57948327064514,0.9363586054233536
155.04244923591614,0.9380188157166576
158.31612253189087,0.9394023242944106
161.0798978805542,0.9396790260099612
163.83263492584229,0.9405091311566132
167.10889410972595,0.9435528500276702
170.6644241809845,0.9457664637520753
173.25188088417053,0.9457664637520753
176.27143454551697,0.9524073049252906
179.56223225593567,0.9557277255118982
182.4772751331329,0.9557277255118982
185.78182744979856,0.9557277255118982
189.69157886505127,0.957387935805202
192.7100343704224,0.9601549529607084
195.9246456623077,0.9629219701162148
199.5481698513031,0.963475373547316
202.28366041183472,0.965688987271721
205.7198395729065,0.965688987271721
209.07517075538635,0.9684560044272276
213.01575303077695,0.9684560044272276
216.0403959751129,0.96956281128943
218.3036725521088,0.9717764250138352
221.8037519454956,0.9750968456004429
225.17051100730896,0.9750968456004429
228.91255378723145,0.9789706696181516
232.96893286705017,0.9789706696181516
236.59483671188357,0.9811842833425568
240.2445206642151,0.9828444936358606
243.3196971416473,0.9833978970669618
246.4365565776825,0.9833978970669618
249.45157527923584,0.9856115107913668
252.86961793899536,0.9861649142224682
257.2612702846527,0.9861649142224682
260.369140625,0.9867183176535694
264.0105435848236,0.9872717210846708
267.39007091522217,0.9872717210846708
270.49723839759827,0.987825124515772
274.3286616802216,0.989485334809076
277.6525664329529,0.989485334809076
281.59797644615173,0.9928057553956836
285.06172347068787,0.9928057553956836
289.803165435791,0.9933591588267848
294.5482201576233,0.9933591588267848
299.09419226646423,0.993912562257886
304.5162146091461,0.9955727725511898
310.7832999229431,0.9972329828444936
318.12340569496155,0.9983397897066962
325.3911509513855,1.0


==> tikz/old/all/ftp_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
1.5510847568511963,0.1447149972329828
43.809128761291504,0.7091864969562811
90.02327156066895,0.7872163807415606
135.67234754562378,0.844770337576093
181.58355236053467,0.8785279468732706
223.65299677848816,0.8970669618151632
265.87399911880493,0.9156059767570559
311.3267979621887,0.9225235196458218
360.1170630455017,0.9330381848367459
401.8380196094513,0.9380188157166574
444.5591802597046,0.9424460431654675
494.3221867084503,0.9471499723298284
541.5815250873566,0.9518539014941894
586.8861956596375,0.9535141117874931
634.4177169799805,0.9579413392363032
683.4530372619629,0.9593248478140566
726.926894903183,0.9626452684006641
776.9009776115417,0.9651355838406197
822.6679708957672,0.9654122855561704
865.8775074481964,0.9684560044272275
916.957630634308,0.9701162147205313
961.9892835617064,0.9723298284449362
1008.311146259308,0.9734366353071389
1053.3360769748688,0.9753735473159935
1103.0444242954254,0.977863862755949
1154.2782781124115,0.980077476480354
1205.3485662937164,0.9811842833425568
1259.0904593467712,0.9839513004980632
1308.2760343551636,0.9839513004980632
1363.221471309662,0.9845047039291644
1419.2823405265808,0.9845047039291644
1472.5034470558169,0.9861649142224682
1528.1986830234528,0.9861649142224682
1583.514130115509,0.9861649142224682
1636.9199657440186,0.989485334809076
1692.4234237670898,0.989485334809076
1745.7967569828031,0.9900387382401772
1801.8019924163816,0.9900387382401772
1852.9798109531405,0.9911455451023796
1909.829164981842,0.9911455451023796
1963.7057719230647,0.9911455451023796
2014.8235392570496,0.9922523519645822
2068.876013278961,0.9922523519645822
2123.254543542862,0.9922523519645822
2182.813953876496,0.9922523519645822
2233.4070246219635,0.9922523519645822
2287.422055006027,0.9922523519645822
2340.89897441864,0.9922523519645822
2398.751067638397,0.9955727725511898
2462.1511087417603,0.9955727725511898
2521.845367670059,0.9955727725511898
2593.189056873321,0.9955727725511898
2665.852617025376,0.9966795794133924
2740.437121868133,0.9966795794133924
2815.2685403823853,0.9966795794133924
2890.771876096725,0.9966795794133924
2961.764914274216,0.9966795794133924
3035.9918699264526,0.9966795794133924
3107.4851620197296,0.9966795794133924
3181.365545034409,0.9966795794133924
3255.000694036484,0.9966795794133924
3326.4254026412964,0.9977863862755948
3403.970838546753,0.9977863862755948
3474.792999267578,0.9977863862755948
3548.0999784469604,0.9977863862755948
3622.40991806984,0.9977863862755948
3701.1815598011017,0.9977863862755948
3773.262221813202,0.9977863862755948
3850.647983789444,0.9977863862755948
3927.0286922454834,0.9977863862755948
3999.6984050273895,0.9977863862755948
4072.588398694992,0.9977863862755948
4154.824535131455,0.9977863862755948
4254.693691015244,0.9977863862755948
4353.991816997528,0.9983397897066961
4459.206714630127,0.9983397897066961
4562.112803220749,0.9983397897066961
4665.722114086151,0.9983397897066961
4770.794407844544,0.9983397897066961
4870.53063082695,0.9983397897066961
4981.407561302185,0.9983397897066961
5117.649230241776,0.9983397897066961
5252.186362028122,0.9983397897066961
5387.881344079971,0.9983397897066961
5520.076985120773,0.9983397897066961
5652.003547430038,0.9983397897066961
5770.68708729744,0.9983397897066961
5901.301615715027,0.9983397897066961
6028.543121337891,0.9983397897066961
6170.947135210037,0.9988931931377976
6337.486276388168,0.9988931931377973
6594.772356510162,0.9988931931377973
6902.519393444061,0.9994465965688988
7178.64551615715,0.9994465965688988
7460.3023681640625,0.9994465965688988
7752.612790584564,0.9994465965688988
8033.273572683334,0.9994465965688988
8315.842625617981,0.9994465965688988
8606.57712316513,0.9994465965688988
8883.823763847351,1.0


==> tikz/old/all/old/chatgpt_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0045032501220703,0.00625
0.0045070648193359,0.00625
0.0045900344848632,0.00625
0.0046188831329345,0.00625
0.0046930313110351,0.00625
0.0048582553863525,0.00625
5.987196922302246,0.00625
7.527901887893677,0.00625
8.114907026290894,0.00625
8.25980520248413,0.59375
9.152741193771362,0.59375
9.467825174331663,0.59375
9.606786012649536,0.59375
9.84971308708191,0.59375
9.8926682472229,0.609375
9.946167945861816,0.625
10.769691228866575,0.625
11.278772830963137,0.625
11.32335090637207,0.625
11.994945049285889,0.625
12.956482172012327,0.625
15.089148998260498,0.625
16.43235731124878,0.625
16.843190908432007,0.625
17.1627299785614,0.625
17.164705991744995,0.625
20.322499990463257,0.640625
21.220973014831543,0.640625
22.126562118530273,0.671875
22.3740918636322,0.703125
22.99578619003296,0.734375
23.34085178375244,0.734375
23.606805086135864,0.734375
24.035736799240112,0.734375
25.010382175445557,0.734375
25.7506799697876,0.734375
25.869403839111328,0.734375
27.694350242614743,0.75
28.046180248260494,0.75
29.236669301986694,0.765625
30.017498016357425,0.78125
30.543391942977905,0.78125
30.768100023269653,0.78125
30.88572406768799,0.78125
31.51083207130432,0.78125
32.44005370140076,0.78125
32.49858903884888,0.78125
34.576571226119995,0.796875
35.15722393989563,0.796875
36.9926221370697,0.8125
36.99490714073181,0.8125
37.711386919021606,0.828125
37.97184109687805,0.828125
38.67647314071655,0.84375
38.77331280708313,0.84375
39.16090178489685,0.84375
39.69718718528747,0.84375
39.69941711425781,0.84375
40.23002004623413,0.84375
40.317306995391846,0.84375
40.38007712364197,0.84375
42.70865321159363,0.859375
43.34540295600891,0.859375
43.55332708358765,0.875
44.11913013458252,0.875
44.54073429107666,0.875
45.116008043289185,0.875
46.86041879653931,0.890625
48.32533288002014,0.90625
48.360146045684814,0.90625
48.60600590705872,0.90625
48.9063081741333,0.90625
50.28988313674927,0.90625
51.26008224487305,0.90625
51.71472787857056,0.90625
52.43643116950989,0.921875
52.76318907737732,0.921875
52.83651113510132,0.921875
52.94693183898926,0.921875
53.75786304473877,0.921875
53.96761107444763,0.921875
54.42436909675598,0.921875
55.05531191825867,0.921875
56.66321301460266,0.9375
57.56791424751282,0.953125
58.46397590637207,0.953125
58.56819796562195,0.953125
59.14392709732056,0.953125
63.17524719238281,0.96875
64.17493224143982,0.96875
64.2929310798645,0.96875
65.21468305587769,0.96875
65.45937323570251,0.96875
66.19913792610168,0.96875
66.53016424179077,0.96875
66.96750211715698,0.96875
68.2384603023529,0.96875
70.18239998817444,0.96875
72.00092911720276,0.96875
72.41690015792847,1.0


==> tikz/old/all/old/chatgpt_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0044679641723632,0.00625
0.0044941902160644,0.00625
0.0045769214630126,0.00625
0.0046348571777343,0.00625
6.963070869445801,0.00625
8.344632863998413,0.00625
8.826672077178955,0.00625
9.767330884933472,0.3
10.568425178527832,0.59375
11.429902076721191,0.609375
11.72112798690796,0.625
13.40313982963562,0.625
13.480776071548462,0.625
14.1927387714386,0.625
15.5923330783844,0.625
16.970738172531128,0.625
17.802381992340088,0.671875
18.766167163848877,0.671875
19.567028999328613,0.671875
22.556307077407837,0.71875
23.033462047576904,0.734375
23.568532943725582,0.734375
24.09126901626587,0.734375
24.175191164016724,0.734375
24.58287477493286,0.734375
25.05031991004944,0.75
25.50294303894043,0.75
25.687299728393555,0.78125
27.41782784461975,0.78125
30.10373306274414,0.796875
31.25316309928894,0.8125
31.74161982536316,0.8125
32.578251123428345,0.8125
32.70171809196472,0.8125
33.11205792427063,0.8125
33.21667814254761,0.8125
33.376935958862305,0.8125
33.90081596374512,0.84375
35.28472685813904,0.84375
35.36479687690735,0.84375
38.615859031677246,0.84375
40.66135311126709,0.84375
41.013291120529175,0.859375
41.85320210456848,0.859375
42.22715806961059,0.859375
42.80465888977051,0.859375
44.41215181350708,0.875
46.20870280265808,0.875
48.81662893295288,0.875
49.64302182197571,0.875
50.348376989364624,0.875
50.80014109611511,0.875
51.76261782646179,0.890625
52.51316785812378,0.890625
52.561466217041016,0.890625
52.63937711715698,0.90625
55.583048820495605,0.90625
56.43209409713745,0.90625
57.70305109024048,0.90625
57.721174001693726,0.90625
59.68125295639038,0.90625
60.61482286453247,0.90625
62.531819105148315,0.90625
62.882081747055054,0.90625
63.35209226608277,0.90625
64.35099506378174,0.90625
65.10971784591675,0.90625
66.30540108680725,0.921875
67.29047775268555,0.921875
67.94581723213196,0.9375
68.63736391067505,0.9375
69.67562913894653,0.9375
70.41126084327698,0.9375
72.30684399604797,0.9375
73.74920201301575,0.9375
74.50447487831116,0.9375
75.09455513954163,0.9375
75.23167371749878,0.9375
76.87572312355042,0.9375
77.00027704238892,0.9375
77.64969897270203,0.9375
78.84281992912292,0.9375
79.63501906394958,0.9375
82.05259013175964,0.9375
82.70580196380615,0.9375
83.70586395263672,0.9375
85.485848903656,0.9375
87.15573406219482,0.9375
87.32478380203247,0.9375
87.46111416816711,0.953125
88.70175170898438,0.953125
88.85723090171814,0.953125
89.78590607643127,0.96875
91.11229491233826,0.96875
91.47403407096864,0.96875
94.98402285575868,0.96875
96.5726237297058,0.984375
96.8351149559021,0.984375
98.55062985420228,0.984375
100.6154601573944,1.0


==> tikz/old/all/old/dns_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0161530971527099,0.0011454753722794
0.0166788101196289,0.0011454753722794
0.0169920921325683,0.0011454753722794
0.0172019004821777,0.0011454753722794
0.017859935760498,0.0011454753722794
0.0197799205780029,0.0011454753722794
0.4397928714752197,0.0011454753722794
0.4647438526153564,0.0011454753722794
0.4788200855255127,0.1890034364261168
0.5217998027801514,0.1890034364261168
0.5770471096038818,0.1890034364261168
1.7234899997711182,0.1890034364261168
1.7602267265319824,0.1890034364261168
1.7905550003051758,0.33734249713631154
1.8092670440673828,0.49312714776632305
1.837878942489624,0.5040091638029782
1.8769099712371824,0.5040091638029782
1.885181188583374,0.5040091638029782
1.9098000526428225,0.5074455899198167
1.9658899307250977,0.5074455899198167
2.02101993560791,0.5074455899198167
2.2312848567962646,0.5148911798396334
2.3349151611328125,0.5189003436426117
2.3633389472961426,0.5189003436426117
2.375325918197632,0.5189003436426117
2.3861608505249023,0.5189003436426117
3.48759388923645,0.5549828178694158
3.5788238048553467,0.5549828178694158
3.642777919769287,0.6030927835051547
3.6481759548187256,0.6053837342497137
3.702133893966675,0.6162657502863689
3.738373041152954,0.6162657502863689
3.783282995223999,0.6477663230240549
3.810593843460083,0.6477663230240549
3.8833398818969727,0.6477663230240549
4.066105127334595,0.6804123711340206
4.083894968032837,0.6804123711340206
4.159575939178467,0.6895761741122566
4.189333200454712,0.6895761741122566
4.255983829498291,0.6895761741122566
4.418802976608276,0.6895761741122566
5.438294887542725,0.695303550973654
5.545651912689209,0.713631156930126
5.60036301612854,0.722794959908362
5.642335891723633,0.722794959908362
5.688776016235352,0.7239404352806414
5.7807841300964355,0.7290950744558992
5.8268890380859375,0.7290950744558992
5.901195049285889,0.7525773195876289
5.938652038574219,0.7846506300114549
5.940279006958008,0.8052691867124857
5.97081184387207,0.8052691867124857
6.042981863021851,0.8052691867124857
6.077757835388184,0.8052691867124857
6.132401943206787,0.7983963344788088
6.4048991203308105,0.7983963344788088
6.577866077423096,0.7983963344788088
7.336099147796631,0.7983963344788088
7.394741058349609,0.7983963344788088
7.458518743515015,0.8235967926689576
7.487877130508423,0.8235967926689576
7.589501857757568,0.8235967926689576
7.709728002548218,0.8235967926689576
7.761702060699463,0.8235967926689576
7.799907207489014,0.8762886597938144
7.806859016418457,0.8762886597938144
7.884627103805542,0.8762886597938144
7.899580001831055,0.8762886597938144
8.161271095275879,0.8762886597938144
8.208145141601562,0.8762886597938144
9.039648056030272,0.8762886597938144
9.102403163909912,0.8762886597938144
9.135523796081545,0.8762886597938144
9.176460027694702,0.8762886597938144
9.234879970550535,0.8762886597938144
9.248540878295898,0.8762886597938144
9.436249017715454,0.8762886597938144
9.475179195404053,0.8762886597938144
9.50777792930603,0.8762886597938144
9.536067008972168,0.8762886597938144
9.549686908721924,0.8762886597938144
9.579618215560911,0.8762886597938144
9.70513391494751,0.8762886597938144
9.909099102020264,0.8762886597938144
10.77021598815918,0.8762886597938144
10.851517915725708,0.8762886597938144
10.91001296043396,0.8762886597938144
10.974544048309326,0.8762886597938144
11.036929845809937,0.8762886597938144
11.084355115890505,0.8762886597938144
11.149981021881104,0.8762886597938144
11.257017135620115,0.8762886597938144
11.29333209991455,0.8762886597938144
11.363415002822876,0.8762886597938144
11.39373517036438,0.8797250859106529
11.464416027069092,0.8797250859106529
11.659239053726196,0.8797250859106529
11.754414081573486,0.8797250859106529
12.675636053085327,0.8780068728522337
12.734240055084229,0.8946162657502864


==> tikz/old/all/old/dns_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0166671276092529,0.0011454753722794
0.0168497562408447,0.0011454753722794
0.0168828964233398,0.0011454753722794
0.0170137882232666,0.0011454753722794
0.0170788764953613,0.0011454753722794
0.0185437202453613,0.0011454753722794
0.2577550411224365,0.0011454753722794
0.2610456943511963,0.0011454753722794
0.2739109992980957,0.1890034364261168
0.2899091243743896,0.1890034364261168
0.3094866275787353,0.1890034364261168
1.4936821460723877,0.1890034364261168
1.5373246669769287,0.1890034364261168
1.5797159671783447,0.1890034364261168
1.6070590019226074,0.33734249713631154
1.6510920524597168,0.4948453608247423
1.6815166473388672,0.502290950744559
1.748568058013916,0.502290950744559
1.7765018939971924,0.502290950744559
1.800755262374878,0.5040091638029782
1.8676540851593015,0.5108820160366552
1.883570909500122,0.5126002290950744
1.95137619972229,0.5143184421534936
2.037069082260132,0.5143184421534936
2.114811897277832,0.5166093928980526
2.254140138626098,0.5166093928980526
3.054180860519409,0.5166093928980526
3.152492046356201,0.5475372279495991
3.2363510131835938,0.6002290950744559
3.2842040061950684,0.6242840778923253
3.33701491355896,0.6242840778923253
3.370142936706543,0.6265750286368843
3.3810620307922363,0.6288659793814433
3.4252429008483887,0.6288659793814433
3.4899110794067383,0.6288659793814433
3.5192129611968994,0.6288659793814433
3.596142053604126,0.634020618556701
3.681124687194824,0.634020618556701
3.6975197792053223,0.6357388316151202
3.784951686859131,0.6391752577319587
3.9014039039611816,0.6391752577319587
4.60730504989624,0.6391752577319587
4.778781890869141,0.6414662084765177
4.946099281311035,0.6437571592210768
5.063399791717529,0.6437571592210768
5.0851757526397705,0.6512027491408935
5.2427380084991455,0.7250859106529209
5.289764881134033,0.7594501718213058
5.300658941268921,0.7668957617411225
5.370199918746948,0.7668957617411225
5.390665292739868,0.7726231386025201
5.445563793182373,0.7726231386025201
5.521407842636108,0.7726231386025201
5.692087888717651,0.7726231386025201
5.772443771362305,0.7726231386025201
6.1668500900268555,0.7726231386025201
6.308368921279907,0.7726231386025201
6.515347957611084,0.806987399770905
6.613903999328613,0.806987399770905
6.741524934768677,0.8092783505154639
6.863116025924683,0.8132875143184422
6.923276901245117,0.8144329896907216
7.01589298248291,0.8144329896907216
7.051786184310913,0.8144329896907216
7.128473997116089,0.8144329896907216
7.1849610805511475,0.8144329896907216
7.2244977951049805,0.8144329896907216
7.286314964294434,0.8144329896907216
7.372799873352051,0.8144329896907216
7.68546986579895,0.8144329896907216
7.861828804016113,0.8144329896907216
8.013159036636353,0.8144329896907216
8.197490930557251,0.8310423825887743
8.267427682876587,0.8310423825887743
8.559833765029907,0.8310423825887743
8.675662755966187,0.8310423825887743
8.69280219078064,0.8310423825887743
8.772823810577393,0.8310423825887743
8.809934139251709,0.8310423825887743
8.973928928375244,0.8310423825887743
9.039655923843384,0.8310423825887743
9.117581129074097,0.8310423825887743
9.295991897583008,0.8310423825887743
9.570233821868896,0.8310423825887743
9.676653861999512,0.8310423825887743
9.761528968811035,0.8327605956471935
9.879625082015991,0.8327605956471935
9.956302881240845,0.8327605956471935
10.196249961853027,0.8327605956471935
10.309937953948976,0.8327605956471935
10.382565021514893,0.8327605956471935
10.49716091156006,0.8327605956471935
10.69615888595581,0.8327605956471935
10.742568254470823,0.8631156930126003
10.752935886383057,0.8631156930126003
10.856146335601808,0.8871706758304696
10.903902053833008,0.8871706758304696
11.219835042953491,0.8871706758304696
11.337862968444824,0.8871706758304696
11.46679186820984,0.8946162657502864


==> tikz/old/all/old/dune_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0038399696350097,0.0112359550561797
0.0039198398590087,0.0112359550561797
0.0039911270141601,0.0112359550561797
0.0040879249572753,0.0112359550561797
0.2823078632354736,0.0112359550561797
0.292309045791626,0.0112359550561797
0.295565128326416,0.07865168539325834
0.3003408908843994,0.146067415730337
0.3086957931518554,0.146067415730337
0.3271889686584472,0.146067415730337
0.4071650505065918,0.146067415730337
0.4339220523834228,0.37640449438202245
0.4590637683868408,0.6067415730337079
0.5147628784179688,0.6404494382022472
0.5175807476043701,0.6404494382022472
0.5824868679046631,0.6404494382022472
0.6056442260742188,0.6404494382022472
0.767052173614502,0.6404494382022472
0.7932579517364502,0.651685393258427
0.8114697933197021,0.6685393258426966
0.8643670082092285,0.6853932584269663
0.8711388111114502,0.6853932584269663
0.9632580280303956,0.6853932584269663
0.975050926208496,0.6853932584269663
1.0439441204071045,0.6853932584269663
1.0814979076385498,0.6853932584269663
1.107079029083252,0.6853932584269663
1.14978289604187,0.6853932584269663
1.1562011241912842,0.6853932584269663
1.181062936782837,0.6853932584269663
1.2429609298706057,0.7078651685393258
1.2612488269805908,0.7303370786516854
1.272434949874878,0.7303370786516854
1.2876768112182615,0.7303370786516854
1.3296067714691162,0.7303370786516854
1.4236910343170166,0.7303370786516854
1.452759027481079,0.7303370786516854
1.5365798473358154,0.7303370786516854
1.5604398250579834,0.7303370786516854
1.5707969665527344,0.752808988764045
1.5806829929351809,0.752808988764045
1.6107518672943115,0.7752808988764045
1.6342978477478027,0.7752808988764045
1.7088499069213867,0.7752808988764045
1.742121934890747,0.7752808988764045
1.7666449546813965,0.7752808988764045
1.800149917602539,0.7752808988764045
1.8606648445129397,0.7752808988764045
1.8835530281066897,0.7752808988764045
1.912203788757324,0.7752808988764045
1.923076868057251,0.7752808988764045
2.0111098289489746,0.7752808988764045
2.023254871368408,0.797752808988764
2.0773849487304688,0.8202247191011236
2.150893211364746,0.8202247191011236
2.166341781616211,0.8202247191011236
2.184213876724243,0.8202247191011236
2.202788829803467,0.8202247191011236
2.2082419395446777,0.8202247191011236
2.277109146118164,0.8202247191011236
2.302717924118042,0.8202247191011236
2.368989944458008,0.8202247191011236
2.454469919204712,0.8202247191011236
2.464182138442993,0.8202247191011236
2.493227958679199,0.8651685393258427
2.5257327556610107,0.8651685393258427
2.5327389240264893,0.8651685393258427
2.566707134246826,0.8651685393258427
2.61358904838562,0.8651685393258427
2.6909050941467285,0.8651685393258427
2.73150897026062,0.8651685393258427
2.773810863494873,0.8651685393258427
2.8141860961914062,0.8651685393258427
2.843126058578491,0.8651685393258427
2.882338047027588,0.8651685393258427
2.90503191947937,0.8876404494382022
2.970430850982666,0.8876404494382022
2.9807589054107666,0.9101123595505618
3.012080192565918,0.9101123595505618
3.0204830169677734,0.9101123595505618
3.078763008117676,0.9101123595505618
3.0980167388916016,0.9101123595505618
3.1227810382843018,0.9101123595505618
3.239898920059204,0.9101123595505618
3.2628180980682373,0.9101123595505618
3.310563087463379,0.9325842696629213
3.3290209770202637,0.9325842696629213
3.35280704498291,0.9550561797752808
3.355079889297486,0.9550561797752808
3.3620517253875732,0.9550561797752808
3.4099788665771484,0.9550561797752808
3.4137558937072754,0.9550561797752808
3.5690500736236572,0.9550561797752808
3.63601279258728,0.9550561797752808
3.6375927925109863,0.9550561797752808
3.680081844329834,0.9550561797752808
3.709405899047851,0.9550561797752808
3.746915817260742,0.9550561797752808
3.866606950759888,0.9550561797752808
3.9215917587280273,1.0


==> tikz/old/all/old/dune_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0039417743682861,0.0112359550561797
0.0044412612915039,0.0112359550561797
0.2923536300659179,0.146067415730337
0.3284180164337158,0.146067415730337
0.4489641189575195,0.6404494382022472
0.5800070762634277,0.6404494382022472
0.6912856101989746,0.6404494382022472
0.7682399749755859,0.6853932584269663
0.96384596824646,0.6853932584269663
1.0532138347625732,0.6853932584269663
1.1089560985565186,0.6853932584269663
1.2434301376342771,0.7078651685393258
1.442302942276001,0.7303370786516854
1.463580846786499,0.7303370786516854
1.5408337116241455,0.7303370786516854
1.726750135421753,0.7303370786516854
1.8341193199157717,0.7752808988764045
1.9467389583587649,0.7752808988764045
2.1107120513916016,0.7752808988764045
2.2153310775756836,0.7752808988764045
2.323608875274658,0.7752808988764045
2.404252052307129,0.7752808988764045
2.5477466583251953,0.7752808988764045
2.668253183364868,0.7752808988764045
2.730926752090454,0.8202247191011236
2.868752956390381,0.8202247191011236
2.9846038818359375,0.8202247191011236
3.096055030822754,0.8202247191011236
3.20869517326355,0.8426966292134832
3.340770959854126,0.8426966292134832
3.4691922664642334,0.8426966292134832
3.5680389404296875,0.8426966292134832
3.663172006607056,0.8426966292134832
3.750863075256348,0.8426966292134832
3.8533949851989746,0.8426966292134832
4.035865783691406,0.8651685393258427
4.183818101882935,0.8651685393258427
4.2971577644348145,0.8651685393258427
4.456556081771851,0.8651685393258427
4.521289825439453,0.8651685393258427
4.741322040557861,0.8651685393258427
4.856831073760986,0.8651685393258427
4.983829975128174,0.8651685393258427
5.117861986160278,0.8651685393258427
5.21570086479187,0.8651685393258427
5.256843090057373,0.8651685393258427
5.485183954238892,0.8876404494382022
5.518110990524292,0.9101123595505618
5.681455135345459,0.9101123595505618
5.781289339065552,0.9101123595505618
5.933633089065552,0.9101123595505618
5.965644121170044,0.9101123595505618
6.1279261112213135,0.9101123595505618
6.179909944534302,0.9101123595505618
6.27777886390686,0.9101123595505618
6.435175895690918,0.9101123595505618
6.518884181976318,0.9101123595505618
6.664823770523071,0.9101123595505618
6.736402750015259,0.9101123595505618
6.8087477684021,0.9101123595505618
6.953690052032471,0.9101123595505618
7.076148986816406,0.9101123595505618
7.242959022521973,0.9101123595505618
7.302707195281982,0.9101123595505618
7.491477966308594,0.9101123595505618
7.561402320861816,0.9101123595505618
7.7376930713653564,0.9101123595505618
7.816525936126709,0.9101123595505618
7.981112003326416,0.9101123595505618
8.087929725646973,0.9325842696629213
8.259149074554443,0.9325842696629213
8.337838172912598,0.9325842696629213
8.534361124038696,0.9325842696629213
8.622329711914062,0.9325842696629213
8.722134828567505,0.9325842696629213
8.971667289733887,0.9550561797752808
9.090100049972534,0.9550561797752808
9.175822019577026,0.9550561797752808
9.463767051696776,0.9550561797752808
9.54596710205078,0.9550561797752808
9.843408107757568,0.9550561797752808
9.987687826156616,0.9550561797752808
10.20244812965393,0.9550561797752808
10.358942031860352,0.9550561797752808
10.50747799873352,0.9550561797752808
10.702705144882202,0.9550561797752808
10.839235067367554,0.9550561797752808
11.100670099258425,0.9550561797752808
11.158172845840454,0.9550561797752808
11.496085166931152,0.9550561797752808
11.708997011184692,0.9550561797752808
11.857283115386965,0.9550561797752808
12.082462310791016,0.9550561797752808
12.230348110198976,0.9550561797752808
12.44321322441101,0.9550561797752808
12.63569688796997,0.9550561797752808
12.829381942749023,0.9775280898876404
12.946531057357788,0.9775280898876404
13.214778184890749,0.9775280898876404
13.556176900863647,1.0


==> tikz/old/all/old/ftp_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0479638576507568,0.0005534034311012
3.692873954772949,0.18400664084117313
7.614437341690064,0.2938572219147758
11.89692735671997,0.42114001106806864
16.801211833953857,0.4911455451023796
21.529461145401,0.5049806308799114
26.398672819137573,0.5260099612617598
31.6770339012146,0.536524626452684
36.63032603263855,0.5866076369673492
42.39844703674317,0.6350304371887106
47.43010115623474,0.6444382955174321
52.77737379074097,0.6781959048146098
58.30604100227356,0.6936912008854454
62.56913089752197,0.7152739346983952
67.5693199634552,0.7249584947426675
73.19475293159485,0.7318760376314333
80.08171081542969,0.7423907028223575
85.8120551109314,0.7589928057553956
91.13760495185852,0.771721084670725
97.4370129108429,0.7761483121195352
103.31887006759644,0.7772551189817376
107.88862085342409,0.7913669064748201
112.87476706504822,0.8046485888212507
120.22694039344788,0.8171001660210293
126.37274026870728,0.822634200332042
132.7528738975525,0.8301051466519093
138.3328309059143,0.8350857775318208
143.81935691833496,0.843940232429441
151.19715189933777,0.8572219147758715
158.3973650932312,0.8588821250691754
164.83396887779236,0.8622025456557831
170.29717683792114,0.8660763696734919
176.39981198310852,0.8682899833978971
182.2952871322632,0.8718871057000553
189.72641777992249,0.8799114554510239
197.2331221103668,0.8832318760376314
203.82781314849856,0.8862755949086885
209.62626004219055,0.8887659103486442
217.1254951953888,0.8937465412285556
225.12118196487427,0.8951300498063088
231.73878002166748,0.8976203652462644
239.6146130561829,0.9070282235749862
246.49746298789975,0.90868843386829
253.28893303871155,0.9111787493082458
261.1952209472656,0.9172661870503598
267.6639549732208,0.9194798007747649
275.3659372329712,0.9244604316546763
282.7774567604065,0.9255672385168787
291.2329788208008,0.9294410625345877
298.59312105178833,0.9338682899833978
306.4167790412903,0.9355285002767015
312.8441789150238,0.9371887105700056
319.4474821090698,0.9374654122855561
327.9726161956787,0.9396790260099612
334.9230878353119,0.939955727725512
342.91921615600586,0.9405091311566132
351.84683299064636,0.9416159380188158
359.3080081939697,0.9424460431654675
367.18533396720886,0.946043165467626
375.4103937149048,0.9504703929164361
383.4543161392212,0.9532374100719425
392.65958881378174,0.9546209186496957
403.6826739311218,0.9579413392363033
413.4102301597595,0.9590481460985059
423.9823501110077,0.9607083563918097
435.2682189941406,0.9609850581073605
443.5684337615967,0.9626452684006642
452.509418964386,0.963475373547316
460.9351599216461,0.9659656889872716
470.625461101532,0.9676258992805754
479.7250289916992,0.9701162147205312
487.9640431404114,0.9717764250138352
497.1117429733277,0.9737133370226896
506.3398642539978,0.9745434421693414
516.4226949214935,0.9767570558937464
527.6423890590668,0.9775871610403984
537.5273070335388,0.9784172661870503
546.0427060127258,0.9798007747648034
556.1790540218353,0.9822910902047592
567.3972668647766,0.9836745987825125
577.8469738960266,0.9845047039291644
589.3030540943146,0.9850581073602656
600.1195750236511,0.9858882125069175
611.3841638565063,0.9867183176535694
622.5463609695435,0.9872717210846707
633.926794052124,0.988655229662424
645.2875399589539,0.9892086330935252
654.8150868415833,0.9903154399557278
667.6637718677521,0.9905921416712784
680.9421172142029,0.9922523519645823
693.8278388977051,0.9925290536801329
705.8652830123901,0.9928057553956835
720.7421140670776,0.9936358605423354
736.0519418716431,0.9944659656889872
755.9138271808624,0.9952960708356392
774.1076238155365,0.9966795794133924
795.732946395874,0.9972329828444936
817.6409420967102,0.9972329828444936
842.5402359962463,0.9977863862755948
869.595232963562,1.0


==> tikz/old/all/old/ftp_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0469801425933837,0.0005534034311012
9.694554090499878,0.2573325954620918
22.41949701309204,0.4233536247924737
40.107414960861206,0.5268400664084117
58.57296895980835,0.5539568345323741
82.21988010406494,0.6303265080243498
107.20414304733276,0.6640841173215274
131.90703511238098,0.7022689540675152
157.86457586288452,0.710016602102933
187.97475910186768,0.716104039845047
220.63153505325317,0.7183176535694521
243.5487599372864,0.7343663530713891
263.61659693717957,0.7598229109020476
286.8677248954773,0.7670171555063642
311.0639889240265,0.7786386275594909
337.8169672489166,0.789153292750415
357.59126496315,0.8090758162700609
380.9535179138184,0.8118428334255673
404.84268283843994,0.8179302711676812
434.93747186660767,0.8179302711676812
463.6802411079407,0.8278915329275042
498.4607059955597,0.8278915329275042
529.2429051399231,0.8278915329275042
557.6687161922455,0.8411732152739347
588.5471279621124,0.8500276701715551
618.5655632019043,0.8710570005534034
645.8553171157837,0.8771444382955175
673.9235801696777,0.8771444382955175
702.0909490585327,0.8771444382955175
747.5791680812836,0.8826784726065302
782.1408298015594,0.8826784726065302
824.026270866394,0.8826784726065302
863.2063250541687,0.8854454897620365
901.5303001403807,0.8909795240730493
939.5681190490724,0.9059214167127836
970.4945509433746,0.9075816270060876
1006.2947611808776,0.9103486441615938
1042.5750830173492,0.9103486441615938
1087.140699148178,0.9103486441615938
1117.1663908958435,0.9103486441615938
1150.1296339035034,0.9103486441615938
1192.844946861267,0.9103486441615938
1229.4185740947723,0.9103486441615938
1262.478926897049,0.9114554510237964
1307.60667014122,0.9081350304371887
1360.6811101436615,0.9089651355838406
1405.5870730876925,0.9097952407304926
1442.8512818813324,0.9103486441615938
1491.0227780342102,0.9103486441615938
1522.9544870853424,0.9133923630326508
1563.9087810516355,0.9133923630326508
1603.143298149109,0.9136690647482013
1635.191968917847,0.9125622578859988
1676.578182697296,0.9125622578859988
1713.329920053482,0.9103486441615938
1753.1631240844729,0.9128389596015496
1786.5872271060944,0.9133923630326508
1816.1536989212036,0.9180962921970116
1848.723900794983,0.9189263973436637
1897.181488752365,0.9194798007747649
1941.741572141647,0.9219701162147206
1974.5260248184204,0.9230769230769231
2011.0556919574735,0.9261206419479802
2056.4889788627625,0.9286109573879358
2101.025381088257,0.9286109573879358
2143.289400100708,0.9294410625345877
2194.076961994171,0.9322080796900941
2254.169205904007,0.9335915882678472
2316.9570319652557,0.9341449916989484
2384.8638479709625,0.9363586054233536
2476.119259119034,0.9363586054233536
2572.8175489902496,0.9363586054233536
2651.4717280864716,0.9363586054233536
2788.4067220687866,0.9369120088544548
2878.267053842545,0.9429994465965688
2946.2626197338104,0.9446596568898727
3023.5773119926453,0.9446596568898727
3173.7903549671173,0.9526840066408412
3284.6798660755157,0.9526840066408412
3460.6079552173615,0.9526840066408412
3564.5281109809875,0.9540675152185945
3703.690847873688,0.9479800774764804
3897.2802040576935,0.9513004980630881
4088.328620910645,0.9537908135030437
4301.7102999687195,0.9524073049252906
4659.1020860672,0.9601549529607084
5169.479975938797,0.9651355838406198
7809.915552139282,0.9784172661870504
8434.169611215591,0.9789706696181516
8943.417958021164,0.980077476480354
9540.014123916626,0.980077476480354
10154.049401044846,0.980077476480354
14083.168678998947,0.9806308799114556
15450.724838972092,0.981737686773658
16071.304409980774,0.9833978970669618
16700.082421779633,0.9845047039291644
17284.877907037735,0.9850581073602656
17968.588829040527,0.9850581073602656
18766.495571136475,0.9883785279468732
19414.14800286293,0.9900387382401772


==> tikz/old/all/old/smtp_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0215051174163818,0.0013927576601671
0.1095800399780273,0.0132311977715877
0.1774439811706543,0.0515320334261838
0.3202278614044189,0.128133704735376
0.4484529495239258,0.14902506963788295
0.561978816986084,0.1699164345403899
0.7555191516876221,0.2089136490250696
0.9500679969787598,0.2534818941504178
1.2150859832763672,0.2555710306406685
1.5493409633636477,0.3231197771587744
1.728175163269043,0.34958217270194986
1.943235158920288,0.36281337047353757
2.0874719619750977,0.3857938718662952
2.221342086791992,0.4129526462395543
2.5425729751586914,0.46727019498607236
2.9017839431762695,0.5
3.2004239559173584,0.7068245125348189
3.5915350914001465,0.7430362116991645
3.7655270099639897,0.7743732590529248
3.916281938552856,0.7743732590529248
4.119447946548462,0.7841225626740946
4.42949104309082,0.8238161559888579
4.8883750438690186,0.8335654596100279
5.194257974624634,0.8370473537604457
5.399846076965332,0.8454038997214485
5.583641767501831,0.862116991643454
5.740557909011841,0.862116991643454
5.893426895141602,0.8753481894150418
6.028917074203491,0.8760445682451253
6.182904243469238,0.8816155988857939
6.326615810394287,0.892757660167131
6.478776931762695,0.892757660167131
6.688103914260864,0.892757660167131
6.907446622848511,0.892757660167131
7.169521808624268,0.892757660167131
7.461902856826782,0.8976323119777159
7.623435020446777,0.8976323119777159
7.8260791301727295,0.9059888579387186
8.029993057250977,0.9233983286908078
8.290037870407104,0.9303621169916434
8.518615007400513,0.9303621169916434
8.765547037124634,0.9303621169916434
8.901615858078003,0.9310584958217271
9.096659183502195,0.9317548746518105
9.353382110595703,0.9359331476323121
9.590314865112305,0.9435933147632312
9.81850004196167,0.9435933147632312
10.06236696243286,0.9435933147632312
10.31622076034546,0.9442896935933147
10.573392868041992,0.9484679665738163
10.784446001052856,0.9442896935933147
11.049063205718994,0.9554317548746518
11.261839866638184,0.9554317548746518
11.499165773391724,0.9589136490250696
11.817280054092407,0.9616991643454038
12.20029902458191,0.9644846796657383
12.521857976913452,0.9728412256267409
12.885601043701172,0.9728412256267409
13.065044164657593,0.9756267409470751
13.408180952072144,0.9756267409470751
13.649165153503418,0.9763231197771588
13.980231761932371,0.9763231197771588
14.3162739276886,0.9763231197771588
14.491075992584229,0.9784122562674096
14.70026993751526,0.9784122562674096
14.918761968612673,0.9784122562674096
15.16959309577942,0.979108635097493
15.410465002059937,0.9784122562674096
15.594125986099243,0.9784122562674096
15.73613691329956,0.9846796657381616
15.983824968338013,0.9853760445682451
16.21229100227356,0.9867688022284122
16.47147798538208,0.9874651810584958
16.724544048309326,0.9874651810584958
17.015048027038574,0.9895543175487465
17.298256158828735,0.9895543175487465
17.59343409538269,0.9923398328690809
17.792157888412476,0.9944289693593314
18.048743963241577,0.9944289693593314
18.301734924316406,0.995125348189415
18.51674509048462,0.9965181058495822
18.6934871673584,0.9965181058495822
18.875130891799927,0.9972144846796658
19.24353504180908,0.9972144846796658
19.620009899139404,0.9972144846796658
19.873311042785645,0.9972144846796658
20.070992708206177,0.9972144846796658
20.27824568748474,0.9972144846796658
20.602288246154785,0.9972144846796658
20.960114002227783,0.9972144846796658
21.21586012840271,0.9972144846796658
21.385930061340332,0.9986072423398328
21.585569143295288,0.9986072423398328
21.943331956863403,0.9986072423398328
22.26551389694214,0.9986072423398328
22.5980920791626,0.9986072423398328
22.93954300880432,0.9986072423398328
23.307790994644165,0.9993036211699164
23.59617280960083,0.9993036211699164
24.025658130645752,1.0


==> tikz/old/all/old/smtp_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0214989185333251,0.0013927576601671
0.3046090602874756,0.1162952646239554
0.5401067733764648,0.2075208913649025
1.1691169738769531,0.270891364902507
1.6240251064300537,0.2945682451253482
2.364431858062744,0.3293871866295264
2.941306829452514,0.42409470752089135
3.6299712657928462,0.43593314763231195
4.273221015930176,0.4401114206128134
4.696508884429932,0.479108635097493
5.322548866271973,0.6023676880222841
5.848388910293579,0.6023676880222841
6.428791046142578,0.6023676880222841
7.351172924041748,0.6023676880222841
8.199191093444824,0.6803621169916434
9.048625230789185,0.8398328690807799
9.771413087844849,0.8628133704735377
10.64878797531128,0.8642061281337048
11.50331425666809,0.8997214484679665
12.345763921737673,0.9150417827298051
12.972875118255615,0.9338440111420612
13.845659017562866,0.9338440111420612
14.525339841842651,0.9338440111420612
15.439265012741089,0.9338440111420612
16.218576908111572,0.9401114206128134
16.87958312034607,0.9401114206128134
17.56752324104309,0.9401114206128134
18.319499015808105,0.9401114206128134
18.87322688102722,0.9401114206128134
19.613626956939697,0.9519498607242339
20.580007791519165,0.9519498607242339
21.506583213806152,0.9568245125348188
22.451059103012085,0.9568245125348188
23.319863080978394,0.9568245125348188
24.376264810562137,0.9568245125348188
25.2303307056427,0.9589136490250696
26.030311346054077,0.9589136490250696
26.674573183059692,0.9589136490250696
27.37277126312256,0.9589136490250696
28.08208179473877,0.9589136490250696
28.765340089797977,0.9589136490250696
29.536779165267944,0.9589136490250696
30.3124258518219,0.9589136490250696
31.15000009536743,0.9589136490250696
32.0361852645874,0.9596100278551531
32.907968044281006,0.9596100278551531
34.06830596923828,0.9596100278551531
35.04868197441101,0.961699164345404
36.32578086853027,0.9623955431754876
37.1696400642395,0.9735376044568245
38.02201175689697,0.9735376044568245
38.788339138031006,0.9735376044568245
39.46661615371704,0.9763231197771588
40.20976996421814,0.9846796657381616
40.979331731796265,0.99025069637883
41.81282901763916,0.99025069637883
42.6087532043457,0.99025069637883
43.55369567871094,0.99025069637883
44.21097493171692,0.99025069637883
45.21857810020447,0.99025069637883
46.065343141555786,0.99025069637883
46.98304009437561,0.99025069637883
47.76604700088501,0.99025069637883
48.5146119594574,0.99025069637883
49.403557777404785,0.99025069637883
50.28802490234375,0.99025069637883
51.193244218826294,0.9979108635097493
52.71806597709656,0.9979108635097493
54.12456297874451,0.9979108635097493
55.45417332649231,0.9979108635097493
56.3939688205719,0.9986072423398328
57.26123380661011,0.9986072423398328
58.816431283950806,0.9986072423398328
59.96335577964783,0.9986072423398328
61.29080414772034,0.9986072423398328
62.20138168334961,0.9986072423398328
63.32485604286194,0.9986072423398328
64.96482992172241,0.9986072423398328
66.15642380714417,0.9986072423398328
67.78823614120483,0.9986072423398328
69.17671179771423,0.9986072423398328
70.27953219413757,0.9986072423398328
71.95522594451904,0.9986072423398328
73.5363838672638,0.9986072423398328
75.07337093353271,0.9986072423398328
76.1886510848999,0.9986072423398328
77.53292107582092,0.9986072423398328
78.98873400688171,0.9986072423398328
80.27262210845947,0.9986072423398328
81.86004567146301,0.9986072423398328
82.89362788200378,0.9986072423398328
84.06026291847229,0.9986072423398328
85.62494683265686,0.9993036211699164
87.57310914993286,0.9993036211699164
89.75727701187134,0.9993036211699164
91.54941582679749,0.9993036211699164
93.4958357810974,0.9993036211699164
95.83301401138306,0.9993036211699164
97.18359565734865,0.9993036211699164
99.02422094345091,1.0


==> tikz/old/all/smtp_median_grammar_coverage_guided.csv <==
time,meanpercentstart
0.0096635818481445,0.0010976948408342
0.1124722957611084,0.0406147091108671
0.2402431964874267,0.12733260153677275
0.4364099502563476,0.16684961580680568
0.6492133140563965,0.1822173435784851
0.8061561584472656,0.23216245883644343
0.9589736461639404,0.2733260153677278
1.1227586269378662,0.3029637760702525
1.2910356521606443,0.33754116355653124
1.5208885669708252,0.3809001097694841
1.7209601402282717,0.38968166849615804
1.959127426147461,0.407244785949506
2.214937210083008,0.4390779363336992
2.341957330703736,0.45828759604829855
2.471669435501098,0.4884742041712404
2.640897750854492,0.5153677277716795
2.822932720184326,0.5954994511525796
2.9889261722564697,0.632821075740944
3.1364376544952397,0.7552140504939626
3.3037052154541016,0.7678375411635565
3.440369844436645,0.7952799121844127
3.57265043258667,0.8150384193194292
3.845643997192383,0.8194291986827662
4.081334114074707,0.8320526893523601
4.257960319519043,0.8380900109769485
4.462397336959839,0.8446761800219539
4.673561334609985,0.863336992316136
4.879680633544922,0.8649835345773875
5.076520204544067,0.8699231613611416
5.321185350418091,0.8721185510428101
5.563079833984375,0.8743139407244787
5.71418046951294,0.8759604829857299
5.869400024414063,0.8825466520307355
6.010050058364868,0.8869374313940726
6.173751592636108,0.8874862788144896
6.367642402648926,0.8918770581778266
6.587044954299927,0.8918770581778266
6.799677848815918,0.8918770581778266
6.963241338729858,0.8924259055982438
7.091938734054565,0.8962678375411636
7.227127075195312,0.9149286498353457
7.388395071029663,0.9187705817782656
7.590523242950439,0.9193194291986827
7.749648571014404,0.9193194291986827
7.9899585247039795,0.9352360043907794
8.246762752532959,0.9434687156970363
8.413937091827393,0.9434687156970363
8.537728548049927,0.9484083424807903
8.777649164199829,0.9527991218441274
9.004077672958374,0.9527991218441274
9.217257976531982,0.9527991218441274
9.426989078521729,0.9527991218441274
9.5513916015625,0.9621295279912184
9.761273384094238,0.9659714599341384
10.038944244384766,0.9665203073545554
10.20450735092163,0.9676180021953897
10.388569831848145,0.9681668496158068
10.543331623077393,0.9698133918770582
10.66197109222412,0.9698133918770582
10.805496454238892,0.9714599341383094
11.004866123199465,0.9714599341383094
11.23799180984497,0.9720087815587266
11.472110748291016,0.9720087815587266
11.64804458618164,0.9747530186608122
11.80433750152588,0.9758507135016464
11.954957485198976,0.9791437980241492
12.172380447387695,0.9802414928649834
12.342373371124268,0.982985729967069
12.526010513305664,0.9857299670691548
12.739923238754272,0.986827661909989
12.918307781219482,0.9906695938529089
13.107795238494871,0.991218441273326
13.483230352401732,0.991218441273326
13.758526802062988,0.991218441273326
14.01135277748108,0.9917672886937432
14.303695917129517,0.9917672886937432
14.498776912689207,0.9923161361141604
14.68665623664856,0.9923161361141604
14.902315616607666,0.9928649835345773
15.09571933746338,0.9934138309549944
15.244791030883787,0.9934138309549944
15.384674310684204,0.9934138309549944
15.708806991577148,0.995060373216246
15.986194610595703,0.995060373216246
16.258318424224854,0.995609220636663
16.525758743286133,0.995609220636663
16.810551643371582,0.995609220636663
17.029557943344116,0.9961580680570801
17.226064682006836,0.9967069154774972
17.397119522094727,0.9967069154774972
17.588317394256592,0.9967069154774972
17.819271087646484,0.9967069154774972
18.06352186203003,0.9967069154774972
18.28233051300049,0.9978046103183316
18.531417846679688,0.9983534577387487
18.77459049224853,0.9989023051591658
18.99145746231079,0.9989023051591658
19.230531930923465,0.9989023051591658
19.535480260849,0.9994511525795828
19.842501401901245,1.0


==> tikz/old/all/smtp_median_grammar_coverage_unguided.csv <==
time,meanpercentstart
0.0136387348175048,0.0010976948408342
0.6238431930541992,0.1800219538968167
1.2072761058807373,0.26673984632272224
2.297053813934326,0.3770581778265642
3.163451671600342,0.4418221734357848
4.218498229980469,0.5466520307354554
5.226595401763916,0.7722283205268935
6.120143413543701,0.8205268935236005
7.094722270965576,0.8287596048298573
8.198391199111938,0.8688254665203073
9.05944848060608,0.8929747530186608
9.96658968925476,0.9039517014270034
11.043159008026125,0.9039517014270034
11.873290061950684,0.9143798024149286
12.645544052124023,0.9143798024149286
13.600927591323853,0.9198682766191
14.54872751235962,0.920417124039517
15.414071559906006,0.920417124039517
16.203638076782227,0.920417124039517
17.205059051513672,0.9313940724478595
18.06439447402954,0.9401756311745336
18.88670063018799,0.9401756311745336
19.90192413330078,0.9434687156970363
20.94276523590088,0.9456641053787046
21.860233545303345,0.9489571899012074
22.74961853027344,0.9506037321624587
23.748558282852173,0.9566410537870471
24.62928867340088,0.9571899012074644
25.679862022399902,0.9577387486278814
26.52273750305176,0.9577387486278814
27.190691232681274,0.9676180021953897
27.9390332698822,0.9676180021953897
28.53395652770996,0.9731064763995609
29.285231590271,0.9731064763995609
30.05650639533997,0.9731064763995609
30.855076551437374,0.9731064763995609
31.81114816665649,0.9731064763995609
32.44067740440369,0.9731064763995609
33.367886543273926,0.9774972557628978
34.230695962905884,0.9785949506037321
34.898712396621704,0.9785949506037321
35.59499478340149,0.9840834248079033
36.33017110824585,0.9840834248079033
37.379151582717896,0.9840834248079033
38.27433300018311,0.9840834248079033
39.38564586639404,0.9851811196487377
40.44680380821228,0.9851811196487377
41.36043977737427,0.9851811196487377
42.29486966133118,0.986278814489572
43.341819524765015,0.9906695938529089
44.15758490562439,0.9906695938529089
45.28396034240723,0.991218441273326
46.4228355884552,0.991218441273326
47.47926449775696,0.9917672886937432
48.24161696434021,0.9923161361141601
49.23265480995178,0.9923161361141601
50.26258563995361,0.9928649835345774
51.098159074783325,0.9928649835345774
52.03488159179688,0.9928649835345774
53.085341453552246,0.9928649835345774
54.07708048820496,0.9928649835345774
55.11353397369385,0.9928649835345774
56.30297756195069,0.9928649835345774
57.28654623031616,0.9934138309549946
58.07179141044617,0.995060373216246
59.00563859939575,0.9956092206366629
59.793991804122925,0.9956092206366629
60.62357234954834,0.9956092206366629
61.670764207839966,0.9956092206366629
62.42356777191162,0.9956092206366629
63.391918659210205,0.9956092206366629
64.26558065414429,0.9956092206366629
65.31864619255066,0.9956092206366629
66.04566693305969,0.9956092206366629
67.3248336315155,0.9956092206366629
68.1377911567688,0.9956092206366629
69.30593252182007,0.9956092206366629
70.59365606307983,0.9978046103183316
71.44060158729553,0.9978046103183316
72.42221236228943,0.9978046103183316
73.70305848121643,0.9978046103183316
74.54147672653198,0.9983534577387487
75.47578072547913,0.9983534577387487
76.5499038696289,0.9983534577387487
78.125004529953,0.9983534577387487
79.38737845420837,0.9989023051591658
80.65473437309265,0.9989023051591658
82.75370645523071,0.9989023051591658
83.79924321174622,0.9989023051591658
85.17194771766663,0.9989023051591658
86.87518858909607,0.9989023051591658
87.7262659072876,0.9989023051591658
89.05660963058472,0.9989023051591658
90.4949026107788,0.9989023051591658
91.7545108795166,0.9994511525795828
93.23135447502136,0.9994511525795828
95.47675609588624,0.9994511525795828
97.23368263244627,0.9994511525795828
98.7297101020813,0.9994511525795828
100.1074435710907,1.0


==> tikz/old/msgs/chatgpt_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0067245960235595,0.0
0.0070860385894775,0.0
0.0072543621063232,0.0
0.007364273071289,0.0
0.0073950290679931,0.0
0.0074949264526367,0.0
8.75256085395813,0.0
9.353421211242676,0.0
9.757638216018677,0.0
10.437066793441772,0.3051948051948052
10.532487392425535,0.3051948051948052
10.69249677658081,0.6103896103896104
11.132141828536987,0.6103896103896104
11.133289337158203,0.6103896103896104
11.889121294021606,0.6103896103896104
12.166492223739624,0.6103896103896104
12.497320890426636,0.6103896103896104
12.778656721115112,0.6103896103896104
13.13984727859497,0.6103896103896104
14.158158540725708,0.6103896103896104
18.12151861190796,0.6103896103896104
20.253385066986084,0.6103896103896104
22.39941024780273,0.6428571428571429
22.40315413475037,0.6428571428571429
22.737937688827515,0.6428571428571429
23.155292987823486,0.6428571428571429
23.78043794631958,0.6915584415584415
24.221561670303345,0.6915584415584415
24.785359621047974,0.6915584415584415
25.45935082435608,0.7077922077922078
25.615045070648197,0.7077922077922078
26.346014261245728,0.7077922077922078
26.913368463516235,0.7077922077922078
28.202497005462646,0.7077922077922078
30.80930066108704,0.7402597402597403
32.404269218444824,0.7402597402597403
32.85365867614746,0.7402597402597403
35.390586376190186,0.7402597402597403
36.39198064804077,0.7564935064935066
37.02195739746094,0.7564935064935066
37.24726390838623,0.7564935064935066
38.65339350700378,0.7727272727272727
39.21206569671631,0.7727272727272727
39.70161032676697,0.7727272727272727
41.32803153991699,0.7727272727272727
41.49166131019592,0.788961038961039
41.80335569381714,0.788961038961039
42.91813683509827,0.788961038961039
44.42270255088806,0.8051948051948052
45.58492827415466,0.8051948051948052
45.65218734741211,0.8051948051948052
46.5501115322113,0.8051948051948052
47.94219899177551,0.8051948051948052
48.095582008361816,0.8051948051948052
48.23448133468628,0.8214285714285714
49.829755783081055,0.8214285714285714
52.71962380409241,0.8376623376623377
53.204224586486816,0.8376623376623377
55.27145051956177,0.8538961038961039
55.3653302192688,0.8538961038961039
56.29118275642395,0.8701298701298701
56.38915061950684,0.8701298701298701
57.67778515815735,0.8701298701298701
58.31944942474365,0.8701298701298701
58.478177547454834,0.8701298701298701
58.51541829109192,0.8701298701298701
60.29049324989319,0.8701298701298701
61.260700941085815,0.8701298701298701
62.91859197616577,0.8701298701298701
63.01723504066467,0.8701298701298701
64.77346205711365,0.8701298701298701
64.97799921035767,0.8701298701298701
66.81297039985657,0.8701298701298701
68.71475100517273,0.8863636363636364
69.19258999824524,0.8863636363636364
69.37815713882446,0.9188311688311688
71.22400283813477,0.935064935064935
71.42539072036743,0.935064935064935
72.00612592697144,0.935064935064935
72.5813467502594,0.935064935064935
74.14122295379639,0.935064935064935
75.36985421180725,0.935064935064935
75.49593091011047,0.935064935064935
76.60768699645996,0.9512987012987013
77.4251503944397,0.9512987012987013
77.51999497413635,0.9512987012987013
78.75566029548645,0.9512987012987013
79.51278400421143,0.9675324675324676
80.92187547683716,0.9675324675324676
81.39254426956177,0.9675324675324676
81.95174860954285,0.9675324675324676
86.56667828559875,0.9675324675324676
86.84932160377502,0.9675324675324676
88.22828507423401,0.9675324675324676
90.39448928833008,0.9675324675324676
90.82955932617188,0.9675324675324676
91.06039547920228,0.9675324675324676
92.58029389381409,0.9675324675324676
97.70782923698424,0.9675324675324676
100.12436938285828,1.0


==> tikz/old/msgs/chatgpt_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0067226886749267,0.0
0.0071773529052734,0.0
0.0072071552276611,0.0
0.0073473453521728,0.0
0.007481575012207,0.0
6.025094747543335,0.0
7.1215996742248535,0.0
8.870213985443115,0.0
9.054891586303713,0.0
10.14974856376648,0.6103896103896104
11.087261199951172,0.6103896103896104
11.960005760192873,0.6103896103896104
12.156369686126707,0.6103896103896104
12.2274010181427,0.6103896103896104
12.483591318130491,0.6103896103896104
13.066676378250122,0.6103896103896104
13.966878890991213,0.6103896103896104
14.646447658538818,0.6103896103896104
15.730568408966064,0.6266233766233766
17.088237524032593,0.6266233766233766
19.39653468132019,0.6266233766233766
20.97059297561645,0.6590909090909092
21.61919617652893,0.7077922077922078
21.681965589523315,0.7077922077922078
23.20438122749329,0.7077922077922078
23.85072422027588,0.7077922077922078
25.17775630950928,0.7077922077922078
26.469108819961548,0.7077922077922078
27.231337785720825,0.7077922077922078
28.459015130996704,0.724025974025974
29.299413204193115,0.7402597402597403
30.39942049980164,0.7564935064935066
30.95808458328247,0.7564935064935066
31.59520792961121,0.7564935064935066
33.30162048339844,0.7564935064935066
33.58092427253723,0.7727272727272727
35.666131019592285,0.8051948051948052
35.73618817329407,0.8051948051948052
36.19142556190491,0.8214285714285714
37.90918922424317,0.8214285714285714
38.75585699081421,0.8214285714285714
38.76026964187622,0.8214285714285714
40.28825449943543,0.8376623376623377
40.61319065093994,0.8376623376623377
40.78618907928467,0.8376623376623377
46.52640676498413,0.8376623376623377
46.68245434761048,0.8538961038961039
48.71734404563904,0.8538961038961039
49.120757818222046,0.8701298701298701
51.01333475112915,0.8701298701298701
51.11789798736572,0.8701298701298701
52.9514434337616,0.8701298701298701
53.24674606323242,0.8701298701298701
53.81469917297363,0.8701298701298701
54.1243736743927,0.8701298701298701
54.80514073371887,0.8701298701298701
56.86859154701233,0.8701298701298701
58.878026723861694,0.8701298701298701
60.24566864967346,0.8863636363636364
60.44054937362671,0.8863636363636364
61.8767249584198,0.9025974025974026
61.99844074249268,0.9025974025974026
63.117555379867554,0.9025974025974026
63.88063669204712,0.9025974025974026
66.17198300361633,0.9025974025974026
66.3205213546753,0.9025974025974026
68.84165549278259,0.9025974025974026
70.07154273986816,0.9025974025974026
71.49865221977234,0.9025974025974026
72.18552827835083,0.9025974025974026
72.35882353782654,0.9025974025974026
73.10123181343079,0.9188311688311688
73.33801531791687,0.9188311688311688
74.11870884895325,0.9188311688311688
74.62221693992615,0.9188311688311688
74.6542341709137,0.9188311688311688
79.95803689956665,0.935064935064935
81.41905283927917,0.935064935064935
81.70697355270386,0.935064935064935
82.31252145767212,0.935064935064935
83.7514750957489,0.935064935064935
83.85637593269348,0.935064935064935
86.40513491630554,0.935064935064935
86.6047613620758,0.935064935064935
88.54254531860352,0.935064935064935
89.9428460597992,0.935064935064935
92.78788018226624,0.9512987012987013
93.53848505020142,0.9512987012987013
94.38897180557252,0.9675324675324676
95.22552013397215,0.9675324675324676
95.38838171958923,0.9675324675324676
99.95901036262512,0.9675324675324676
101.56127214431764,0.9675324675324676
102.45979118347168,0.9837662337662338
104.49311304092409,0.9837662337662338
105.24454712867735,0.9837662337662338
105.47111415863036,0.9837662337662338
106.95625281333923,0.9837662337662338
107.3751814365387,0.9837662337662338
119.18351912498474,1.0


==> tikz/old/msgs/dns_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0099682807922363,0.0
0.0112218856811523,0.0
0.0121169090270996,0.0
0.0145862102508544,0.0
0.0152606964111328,0.0
0.0153813362121582,0.0
0.0155215263366699,0.0
0.0158166885375976,0.0
0.0168652534484863,0.0
0.0182938575744628,0.0
0.0551238059997558,0.0
0.0558714866638183,0.0
0.061378002166748,0.0
0.0624096393585205,0.0
0.0635352134704589,0.42408376963350786
0.0740821361541748,0.8481675392670157
0.07676362991333,0.8481675392670157
0.0837926864624023,0.8481675392670157
0.3045809268951416,0.8481675392670157
0.424058198928833,0.8481675392670157
1.2324295043945312,0.8481675392670157
1.2861649990081787,0.8481675392670157
1.311295747756958,0.8481675392670157
1.3146510124206543,0.8481675392670157
1.3567118644714355,0.8481675392670157
1.360605239868164,0.8481675392670157
1.4010815620422363,0.8481675392670157
1.4189794063568115,0.8481675392670157
1.446082592010498,0.8481675392670157
1.447178840637207,0.8481675392670157
1.4930851459503174,0.8481675392670157
1.5057380199432373,0.8481675392670157
1.6375436782836914,0.8481675392670157
1.6758158206939695,0.8481675392670157
1.7276949882507324,0.8560209424083769
1.7819182872772217,0.8560209424083769
1.8182156085968015,0.8560209424083769
1.866416454315185,0.8900523560209423
2.805098295211792,0.8900523560209423
2.8125698566436768,0.8900523560209423
2.8263204097747803,0.8900523560209423
2.861050128936768,0.8900523560209423
2.8680593967437744,0.8900523560209423
2.8870224952697754,0.8900523560209423
2.9498424530029297,0.8900523560209423
2.954696655273437,0.9162303664921466
2.954925298690796,0.9162303664921466
2.958409547805786,0.9240837696335079
3.0062811374664307,0.9240837696335079
3.085934638977051,0.9240837696335079
3.105624198913574,0.9240837696335079
3.171038150787353,0.9240837696335079
3.1813089847564697,0.9319371727748692
3.233726739883423,0.9319371727748692
3.2847304344177246,0.9319371727748692
3.3219385147094727,0.9319371727748692
3.9732301235198975,0.9319371727748692
4.060747861862183,0.9319371727748692
4.119882345199585,0.9319371727748692
4.154679775238037,0.9319371727748692
4.16017484664917,0.9319371727748692
4.223590850830078,0.9319371727748692
4.284328460693359,0.9319371727748692
4.292548418045044,0.9319371727748692
4.3253490924835205,0.9319371727748692
4.364726543426514,0.9319371727748692
4.409994840621948,0.9319371727748692
4.413917541503906,0.9319371727748692
4.430864810943604,0.9319371727748692
4.472688674926758,0.9319371727748692
4.59609055519104,0.9659685863874345
4.6539146900177,0.9659685863874345
4.68918514251709,0.9659685863874345
4.740753889083862,0.9659685863874345
4.845776796340942,0.9659685863874345
4.880152463912964,0.9659685863874345
4.997537851333618,0.9659685863874345
5.503266334533691,0.9659685863874345
5.543896436691284,0.9659685863874345
5.609388113021851,0.9659685863874345
5.627920150756836,0.9659685863874345
5.634186029434204,1.0


==> tikz/old/msgs/dns_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0119421482086181,0.0
0.0127961635589599,0.0
0.0137064456939697,0.0
0.0145454406738281,0.0
0.0146803855895996,0.0
0.0155813694000244,0.0
0.0157725811004638,0.0
0.0262365341186523,0.0
0.0298147201538085,0.0
0.0306000709533691,0.0
0.0317881107330322,0.42408376963350786
0.0318243503570556,0.8481675392670157
0.0408403873443603,0.8481675392670157
0.0460045337677001,0.8481675392670157
1.2739949226379397,0.8481675392670157
1.3484282493591309,0.8481675392670157
1.363218069076538,0.8481675392670157
1.384247064590454,0.8481675392670157
1.3941216468811035,0.8481675392670157
1.4482574462890625,0.8481675392670157
1.4611330032348633,0.8481675392670157
1.4773547649383545,0.8481675392670157
1.49845290184021,0.8481675392670157
1.5016450881958008,0.8481675392670157
1.5219831466674805,0.8481675392670157
1.5226283073425293,0.8481675392670157
1.535506010055542,0.8560209424083769
1.5431313514709473,0.8638743455497382
1.6029293537139893,0.8638743455497382
1.61810040473938,0.8638743455497382
1.6641499996185305,0.8900523560209423
1.6845078468322754,0.8900523560209423
1.7693216800689695,0.8900523560209423
2.65255069732666,0.8900523560209423
2.6723105907440186,0.8900523560209423
2.751734733581543,0.8900523560209423
2.7711281776428223,0.8900523560209423
2.786030530929565,0.8900523560209423
2.792914628982544,0.9162303664921466
2.7968664169311523,0.9162303664921466
2.818058013916016,0.9162303664921466
2.8260862827301025,0.9162303664921466
2.893603801727295,0.9162303664921466
2.9086360931396484,0.9162303664921466
2.9599363803863525,0.9162303664921466
3.0053439140319824,0.9162303664921466
3.012378454208374,0.9162303664921466
3.045062780380249,0.9162303664921466
3.0604279041290283,0.9162303664921466
3.141286849975586,0.9162303664921466
3.9574036598205566,0.9162303664921466
3.985052108764648,0.9162303664921466
4.02135705947876,0.9162303664921466
4.039921998977661,0.9162303664921466
4.043544769287109,0.9162303664921466
4.048087596893311,0.9162303664921466
4.065742015838623,0.9162303664921466
4.09572434425354,0.9162303664921466
4.2503626346588135,0.9162303664921466
4.270631313323975,0.9162303664921466
4.320760726928711,0.9162303664921466
4.339928865432739,0.9162303664921466
4.382037401199341,0.9162303664921466
4.388707637786865,0.9162303664921466
4.399242877960205,0.9162303664921466
4.507249593734741,0.9162303664921466
4.515850305557251,0.9240837696335079
5.302363395690918,0.9240837696335079
5.3197102546691895,0.9240837696335079
5.360703468322754,0.9240837696335079
5.377578973770142,0.9240837696335079
5.411214113235474,0.9240837696335079
5.425231218338013,0.9240837696335079
5.436961889266968,0.9319371727748692
5.491618633270264,0.9319371727748692
5.56268572807312,0.9319371727748692
5.617998123168945,0.9319371727748692
5.643766641616821,0.9319371727748692
5.66932225227356,0.9319371727748692
5.773923873901367,0.9319371727748692
5.782510757446289,0.9319371727748692
6.582351207733154,0.9319371727748692
6.691795587539673,0.9319371727748692
6.711428642272949,0.9659685863874345
6.711718320846558,0.9659685863874345
6.786753416061401,0.9659685863874345
6.794584035873413,0.9659685863874345
6.826917409896851,0.9659685863874345
6.84675931930542,0.9659685863874345
6.8508141040802,0.9659685863874345
7.068745851516724,0.9659685863874345
7.097357749938965,0.9659685863874345
7.122689247131348,0.9659685863874345
7.1312415599823,0.9659685863874345
7.651871919631958,0.9659685863874345
7.795540809631348,0.9659685863874345
7.955242872238159,0.9659685863874345
8.043477058410645,0.9659685863874345
8.044902086257935,0.9659685863874345
8.102161645889282,1.0


==> tikz/old/msgs/dune_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0071282386779785,0.0
0.0072126388549804,0.0
0.0073449611663818,0.0
0.0074620246887207,0.0
0.2470090389251709,0.0
0.270151138305664,0.0
0.2749295234680176,0.2727272727272727
0.291583776473999,0.2727272727272727
0.294661283493042,0.2727272727272727
0.338160753250122,0.2727272727272727
0.3403167724609375,0.2727272727272727
0.3570432662963867,0.2727272727272727
0.4575035572052002,0.2727272727272727
0.4676640033721924,0.2727272727272727
0.543184757232666,0.2727272727272727
0.575491189956665,0.2727272727272727
0.6086950302124023,0.2727272727272727
0.6285552978515625,0.3181818181818181
0.6884009838104248,0.3181818181818181
0.7277657985687256,0.3636363636363636
0.7576799392700195,0.3636363636363636
0.7700471878051758,0.3636363636363636
0.8492631912231445,0.3636363636363636
0.8677256107330322,0.3636363636363636
0.9928102493286132,0.3636363636363636
1.0670931339263916,0.3636363636363636
1.0997869968414309,0.3636363636363636
1.1143224239349363,0.3636363636363636
1.123188018798828,0.40909090909090906
1.1945314407348633,0.40909090909090906
1.2166709899902344,0.40909090909090906
1.2317473888397217,0.40909090909090906
1.310824632644653,0.4545454545454545
1.3331515789031982,0.4545454545454545
1.3752546310424805,0.4545454545454545
1.4747881889343262,0.4545454545454545
1.5374674797058103,0.4545454545454545
1.564131736755371,0.4545454545454545
1.5665972232818604,0.4545454545454545
1.5680696964263916,0.4545454545454545
1.5808024406433103,0.49999999999999994
1.6010181903839111,0.49999999999999994
1.6657462120056152,0.49999999999999994
1.7557373046875,0.49999999999999994
1.8293094635009768,0.5454545454545454
1.832885503768921,0.5454545454545454
1.836228847503662,0.5454545454545454
1.8497264385223389,0.5454545454545454
1.8680202960968015,0.5454545454545454
1.968475103378296,0.5454545454545454
1.9717683792114256,0.5454545454545454
2.068831205368042,0.5454545454545454
2.1055636405944824,0.6363636363636364
2.122920274734497,0.6363636363636364
2.139296770095825,0.6363636363636364
2.230616807937622,0.6363636363636364
2.2416841983795166,0.6363636363636364
2.2791531085968018,0.6363636363636364
2.3301093578338623,0.6363636363636364
2.385050773620605,0.6363636363636364
2.475520372390747,0.6363636363636364
2.5043699741363525,0.6363636363636364
2.5332906246185303,0.6363636363636364
2.567143440246582,0.7272727272727273
2.6234469413757324,0.7272727272727273
2.66089391708374,0.7272727272727273
2.71074652671814,0.7272727272727273
2.730310678482056,0.7272727272727273
2.7988924980163574,0.7272727272727273
2.8281641006469727,0.7272727272727273
2.885129928588867,0.7272727272727273
2.9902710914611816,0.7272727272727273
2.996025323867798,0.7272727272727273
3.073612689971924,0.7272727272727273
3.0807652473449707,0.7272727272727273
3.125327110290528,0.7727272727272727
3.1536381244659424,0.7727272727272727
3.236902952194214,0.7727272727272727
3.28517746925354,0.8181818181818182
3.344346761703491,0.8181818181818182
3.3845763206481934,0.8181818181818182
3.4392900466918945,0.8181818181818182
3.469106435775757,0.8181818181818182
3.487715721130371,0.8181818181818182
3.5147035121917725,0.8181818181818182
3.532010555267334,0.8181818181818182
3.5669333934783936,0.8181818181818182
3.6001200675964355,0.8181818181818182
3.610694885253906,0.8181818181818182
3.734185934066773,0.8636363636363638
3.7821037769317623,0.9090909090909092
3.820902109146118,0.9090909090909092
3.854517698287964,0.9090909090909092
3.886190414428711,0.9090909090909092
3.908118724822998,0.9090909090909092
3.9242215156555176,0.9090909090909092
4.001481056213379,0.9090909090909092
4.098315715789795,0.9090909090909092
4.129564523696899,0.9090909090909092
4.180359363555908,1.0


==> tikz/old/msgs/dune_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0070075988769531,0.0
0.0076706409454345,0.0
0.2659690380096435,0.0
0.2762303352355957,0.2727272727272727
0.3801517486572265,0.2727272727272727
0.4406967163085937,0.2727272727272727
0.59358811378479,0.2727272727272727
0.6724135875701904,0.2727272727272727
0.7986652851104736,0.3636363636363636
0.8953230381011963,0.3636363636363636
0.9773147106170654,0.3636363636363636
1.117023468017578,0.3636363636363636
1.2510716915130615,0.3636363636363636
1.329458713531494,0.40909090909090906
1.3947172164916992,0.40909090909090906
1.4530258178710938,0.40909090909090906
1.5961852073669434,0.4545454545454545
1.6694161891937256,0.4545454545454545
1.7834007740020752,0.4545454545454545
1.8454782962799072,0.4545454545454545
1.9767332077026367,0.4545454545454545
2.038594961166382,0.4545454545454545
2.179129123687744,0.49999999999999994
2.2288990020751958,0.5454545454545454
2.29036808013916,0.5454545454545454
2.417775154113769,0.5454545454545454
2.491008043289185,0.5454545454545454
2.5591042041778564,0.5454545454545454
2.7373411655426025,0.5909090909090908
2.7909250259399414,0.5909090909090908
2.918668746948242,0.6363636363636364
3.038615465164185,0.6363636363636364
3.116981029510498,0.6363636363636364
3.297753095626831,0.6363636363636364
3.3704776763916016,0.6363636363636364
3.423273801803589,0.6363636363636364
3.551575183868408,0.6818181818181819
3.6322133541107178,0.6818181818181819
3.707396984100342,0.7272727272727273
3.8112871646881104,0.7272727272727273
3.8324882984161377,0.7272727272727273
3.975377321243286,0.7272727272727273
4.097008466720581,0.7272727272727273
4.174073934555054,0.7272727272727273
4.262617349624634,0.7272727272727273
4.339998483657837,0.7272727272727273
4.43651008605957,0.7272727272727273
4.556553840637207,0.7272727272727273
4.713765859603882,0.8181818181818182
4.796795606613159,0.8181818181818182
4.86393404006958,0.8181818181818182
5.007696628570557,0.8181818181818182
5.16098952293396,0.8181818181818182
5.301831483840942,0.8181818181818182
5.422473192214966,0.8181818181818182
5.47697901725769,0.8181818181818182
5.659752368927002,0.8181818181818182
5.745171785354614,0.8181818181818182
5.789044618606567,0.8181818181818182
5.839714765548706,0.8181818181818182
6.03382682800293,0.8181818181818182
6.0911009311676025,0.8181818181818182
6.207720279693604,0.8181818181818182
6.257821083068848,0.8181818181818182
6.416548013687134,0.8181818181818182
6.493321418762207,0.8636363636363638
6.592081308364868,0.8636363636363638
6.782600164413452,0.8636363636363638
6.81275749206543,0.8636363636363638
7.019583940505981,0.8636363636363638
7.111096382141113,0.8636363636363638
7.229076385498047,0.8636363636363638
7.396949052810669,0.8636363636363638
7.484519958496094,0.9090909090909092
7.716956615447998,0.9090909090909092
7.820940732955933,0.9090909090909092
7.889917612075806,0.9090909090909092
8.086139917373657,0.9090909090909092
8.148770332336426,0.9090909090909092
8.366783142089844,0.9090909090909092
8.486756801605225,0.9090909090909092
8.60571026802063,0.9090909090909092
8.735191583633423,0.9090909090909092
8.833936929702759,0.9090909090909092
9.093873977661133,0.9090909090909092
9.210489511489868,0.9090909090909092
9.28829836845398,0.9090909090909092
9.498687505722046,0.9090909090909092
9.621254205703735,0.9090909090909092
9.929992437362673,0.9090909090909092
9.999322652816772,0.9090909090909092
10.212887525558472,0.9090909090909092
10.413104057312012,0.9090909090909092
10.56035017967224,0.9090909090909092
10.707570314407349,0.9090909090909092
10.880785703659058,0.9545454545454546
10.982444524765016,0.9545454545454546
11.191550731658936,0.9545454545454546
11.388216733932495,0.9545454545454546
11.584017753601074,1.0


==> tikz/old/msgs/ftp_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClientControl
0.0094134807586669,0.0
2.745024442672729,0.1780415430267062
4.689582586288452,0.24480712166172106
7.252537727355957,0.28635014836795253
9.109670639038086,0.3382789317507418
11.11240577697754,0.40356083086053407
13.990439653396606,0.45697329376854595
15.93582320213318,0.4925816023738872
18.061089515686035,0.5163204747774481
20.990252256393436,0.5623145400593472
23.324180841445923,0.5771513353115727
25.44597315788269,0.612759643916914
27.49240612983704,0.6379821958456974
29.97602081298828,0.6572700296735905
32.05991554260254,0.6632047477744807
34.53103017807007,0.6795252225519288
36.76345300674439,0.6913946587537092
38.76722264289856,0.7047477744807121
41.333579540252686,0.7077151335311572
43.62727093696594,0.7255192878338279
46.10839653015137,0.7329376854599406
48.34105777740479,0.7433234421364985
50.737210512161255,0.7522255192878338
52.94992446899414,0.758160237388724
55.312137603759766,0.7640949554896143
57.35073661804199,0.7655786350148368
59.55144715309143,0.7729970326409495
62.1303071975708,0.7774480712166172
63.97073101997376,0.7833827893175074
67.5335738658905,0.8189910979228486
69.67238473892212,0.8219584569732937
72.30935740470886,0.8249258160237389
74.29552721977234,0.8264094955489614
76.97851395606995,0.8308605341246291
78.78055882453918,0.8353115727002968
81.28929734230042,0.8531157270029673
83.38962173461914,0.8590504451038575
85.8179144859314,0.8649851632047478
88.54485702514648,0.8694362017804155
91.0688705444336,0.8916913946587537
93.28239798545836,0.8931750741839762
95.94247341156006,0.8961424332344214
98.75262331962584,0.8976261127596439
101.87095856666564,0.900593471810089
104.07005381584167,0.9035608308605341
105.9086229801178,0.9050445103857567
108.50104403495789,0.9094955489614243
111.05525088310242,0.9124629080118694
114.55510377883913,0.9154302670623147
117.07150411605836,0.9213649851632049
119.05446600914,0.92433234421365
120.94535541534424,0.927299703264095
123.31022691726685,0.927299703264095
126.04262566566469,0.9302670623145401
128.3105013370514,0.9302670623145401
131.08773851394653,0.9436201780415432
133.52002668380737,0.9451038575667656
135.72186970710754,0.9465875370919882
138.71369791030884,0.9480712166172107
141.66442227363586,0.9480712166172107
144.46834015846252,0.9584569732937686
147.44337630271912,0.9599406528189911
149.87029242515564,0.9614243323442137
152.74018955230713,0.9629080118694362
155.405996799469,0.9643916913946587
158.03611135482788,0.9658753709198813
160.64614582061768,0.9658753709198813
162.73384857177734,0.9658753709198813
165.37708950042725,0.9688427299703264
167.66886019706726,0.9718100890207715
170.94535422325134,0.9718100890207715
173.0481812953949,0.9718100890207715
175.19564056396484,0.9747774480712166
178.10036277770996,0.9792284866468842
180.81887769699097,0.9821958456973294
183.40621495246887,0.9821958456973294
186.1403968334198,0.9851632047477744
189.54035687446597,0.9851632047477744
192.0867216587067,0.9851632047477744
194.23352932929996,0.9881305637982196
197.4244031906128,0.9881305637982196
200.0158998966217,0.9881305637982196
202.58554458618164,0.9881305637982196
205.51845622062683,0.9881305637982196
208.0064845085144,0.9881305637982196
211.12530064582825,0.9910979228486648
214.2751898765564,0.9910979228486648
216.39904808998108,0.9910979228486648
218.3880476951599,0.9910979228486648
221.5214252471924,0.9910979228486648
224.53450536727905,0.9910979228486648
227.30887269973755,0.9940652818991098
230.3325366973877,0.9970326409495548
233.3317973613739,0.9970326409495548
236.6104862689972,0.9970326409495548
239.35920548439023,0.9970326409495548
242.3825991153717,0.9970326409495548
245.054048538208,0.9970326409495548
247.34011363983157,0.9970326409495548
249.85698676109317,1.0


==> tikz/old/msgs/ftp_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClientControl
1.5510847568511963,0.25222551928783377
13.732521057128906,0.5519287833827893
27.26383900642395,0.7166172106824926
38.71107888221741,0.7537091988130564
50.12766361236572,0.8115727002967359
63.8012580871582,0.8367952522255193
77.24529790878296,0.8649851632047478
91.48506569862366,0.8753709198813057
104.7651150226593,0.8931750741839762
117.92764616012572,0.900593471810089
130.8826310634613,0.9183976261127595
145.34789109230042,0.927299703264095
158.77229619026184,0.9391691394658754
171.33165383338928,0.9465875370919882
184.0739541053772,0.9480712166172107
198.27872014045715,0.9540059347181009
210.06248235702515,0.9554896142433233
221.96853947639465,0.9584569732937687
232.4384973049164,0.9643916913946587
243.1687285900116,0.9658753709198813
258.1768951416016,0.9688427299703264
270.42316150665283,0.9703264094955488
281.8516459465027,0.9718100890207715
296.3656883239746,0.9718100890207715
309.9395327568054,0.9762611275964391
324.36587619781494,0.9762611275964391
338.4909064769745,0.9777448071216617
351.5130672454834,0.9777448071216617
365.8040909767151,0.9777448071216617
378.0658302307129,0.9807121661721068
390.4578433036804,0.9807121661721068
401.8760030269623,0.9821958456973293
414.5441184043884,0.9821958456973293
426.3176128864288,0.9821958456973293
440.5639863014221,0.9821958456973293
453.1561126708984,0.9851632047477744
465.908272266388,0.9851632047477744
480.8775420188904,0.9851632047477744
496.3570175170898,0.9851632047477744
512.4783260822296,0.9851632047477744
523.2184698581696,0.9851632047477744
537.0405852794647,0.986646884272997
549.6017384529114,0.986646884272997
563.2466871738434,0.986646884272997
577.0318632125854,0.9881305637982196
589.7324743270874,0.9881305637982196
604.0581986904144,0.9881305637982196
618.7115750312805,0.9881305637982196
631.5531828403473,0.9881305637982196
646.8608319759369,0.9881305637982196
662.4474618434906,0.9881305637982196
676.047979593277,0.9896142433234423
689.4864168167114,0.9896142433234423
701.8949997425079,0.9896142433234423
716.3989863395691,0.9896142433234423
726.5659115314484,0.9896142433234423
740.2886192798615,0.9896142433234423
755.8517963886261,0.9910979228486648
770.9092950820923,0.9910979228486648
784.5560686588287,0.9910979228486648
798.229971408844,0.9910979228486648
810.8232190608978,0.9910979228486648
823.5147883892059,0.9910979228486648
836.5510971546173,0.9910979228486648
848.8826835155487,0.9910979228486648
862.6251127719879,0.9910979228486648
876.5618207454681,0.9925816023738874
891.4814791679382,0.9925816023738874
906.0999801158904,0.9925816023738874
919.2266371250151,0.9940652818991098
932.6677284240724,0.9940652818991098
945.9957029819489,0.9940652818991098
957.8085417747498,0.9940652818991098
972.4831585884094,0.9940652818991098
986.4278914928436,0.9940652818991098
999.6689116954803,0.9940652818991098
1013.222997188568,0.9940652818991098
1024.8103947639463,0.9955489614243322
1039.4947850704193,0.9955489614243322
1052.2030005455017,0.9955489614243322
1064.9659368991852,0.9970326409495548
1078.9551355838776,0.9970326409495548
1094.4561505317688,0.9970326409495548
1109.5945773124697,0.9970326409495548
1123.5827205181122,0.9970326409495548
1139.5868697166443,0.9970326409495548
1154.2782781124115,0.9970326409495548
1166.9375734329224,0.9970326409495548
1184.795696973801,0.9970326409495548
1199.305480003357,0.9970326409495548
1214.4287195205688,0.9970326409495548
1230.5364165306091,0.9970326409495548
1245.161564826965,0.9970326409495548
1260.063764333725,0.9970326409495548
1276.7375280857086,0.9970326409495548
1290.310620546341,0.9970326409495548
1303.2216312885284,0.9970326409495548
1320.1833083629608,0.9970326409495548
1334.6611065864563,0.9970326409495548
1350.122531414032,1.0


==> tikz/old/msgs/old/chatgpt_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0045032501220703,0.0
0.0045070648193359,0.0
0.0045900344848632,0.0
0.0046188831329345,0.0
0.0046930313110351,0.0
0.0048582553863525,0.0
5.987196922302246,0.0
7.527901887893677,0.0
8.114907026290894,0.0
8.25980520248413,0.6103896103896104
9.152741193771362,0.6103896103896104
9.467825174331663,0.6103896103896104
9.606786012649536,0.6103896103896104
9.84971308708191,0.6103896103896104
9.8926682472229,0.6103896103896104
9.946167945861816,0.6103896103896104
10.769691228866575,0.6103896103896104
11.278772830963137,0.6103896103896104
11.32335090637207,0.6103896103896104
11.994945049285889,0.6103896103896104
12.956482172012327,0.6103896103896104
15.089148998260498,0.6103896103896104
16.43235731124878,0.6103896103896104
16.843190908432007,0.6103896103896104
17.1627299785614,0.6103896103896104
17.164705991744995,0.6103896103896104
20.322499990463257,0.6266233766233766
21.220973014831543,0.6266233766233766
22.126562118530273,0.6590909090909092
22.3740918636322,0.6915584415584415
22.99578619003296,0.724025974025974
23.34085178375244,0.724025974025974
23.606805086135864,0.724025974025974
24.035736799240112,0.724025974025974
25.010382175445557,0.724025974025974
25.7506799697876,0.724025974025974
25.869403839111328,0.724025974025974
27.694350242614743,0.7402597402597403
28.046180248260494,0.7402597402597403
29.236669301986694,0.7564935064935066
30.017498016357425,0.7727272727272727
30.543391942977905,0.7727272727272727
30.768100023269653,0.7727272727272727
30.88572406768799,0.7727272727272727
31.51083207130432,0.7727272727272727
32.44005370140076,0.7727272727272727
32.49858903884888,0.7727272727272727
34.576571226119995,0.788961038961039
35.15722393989563,0.788961038961039
36.9926221370697,0.8051948051948052
36.99490714073181,0.8051948051948052
37.711386919021606,0.8214285714285714
37.97184109687805,0.8214285714285714
38.67647314071655,0.8376623376623377
38.77331280708313,0.8376623376623377
39.16090178489685,0.8376623376623377
39.69718718528747,0.8376623376623377
39.69941711425781,0.8376623376623377
40.23002004623413,0.8376623376623377
40.317306995391846,0.8376623376623377
40.38007712364197,0.8376623376623377
42.70865321159363,0.8538961038961039
43.34540295600891,0.8538961038961039
43.55332708358765,0.8701298701298701
44.11913013458252,0.8701298701298701
44.54073429107666,0.8701298701298701
45.116008043289185,0.8701298701298701
46.86041879653931,0.8863636363636364
48.32533288002014,0.9025974025974026
48.360146045684814,0.9025974025974026
48.60600590705872,0.9025974025974026
48.9063081741333,0.9025974025974026
50.28988313674927,0.9025974025974026
51.26008224487305,0.9025974025974026
51.71472787857056,0.9025974025974026
52.43643116950989,0.9188311688311688
52.76318907737732,0.9188311688311688
52.83651113510132,0.9188311688311688
52.94693183898926,0.9188311688311688
53.75786304473877,0.9188311688311688
53.96761107444763,0.9188311688311688
54.42436909675598,0.9188311688311688
55.05531191825867,0.9188311688311688
56.66321301460266,0.935064935064935
57.56791424751282,0.9512987012987013
58.46397590637207,0.9512987012987013
58.56819796562195,0.9512987012987013
59.14392709732056,0.9512987012987013
63.17524719238281,0.9675324675324676
64.17493224143982,0.9675324675324676
64.2929310798645,0.9675324675324676
65.21468305587769,0.9675324675324676
65.45937323570251,0.9675324675324676
66.19913792610168,0.9675324675324676
66.53016424179077,0.9675324675324676
66.96750211715698,0.9675324675324676
68.2384603023529,0.9675324675324676
70.18239998817444,0.9675324675324676
72.00092911720276,0.9675324675324676
72.41690015792847,1.0


==> tikz/old/msgs/old/chatgpt_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0044679641723632,0.0
0.0044941902160644,0.0
0.0045769214630126,0.0
0.0046348571777343,0.0
6.963070869445801,0.0
8.344632863998413,0.0
8.826672077178955,0.0
9.767330884933472,0.3051948051948052
10.568425178527832,0.6103896103896104
11.429902076721191,0.6103896103896104
11.72112798690796,0.6103896103896104
13.40313982963562,0.6103896103896104
13.480776071548462,0.6103896103896104
14.1927387714386,0.6103896103896104
15.5923330783844,0.6103896103896104
16.970738172531128,0.6103896103896104
17.802381992340088,0.6590909090909092
18.766167163848877,0.6590909090909092
19.567028999328613,0.6590909090909092
22.556307077407837,0.7077922077922078
23.033462047576904,0.724025974025974
23.568532943725582,0.724025974025974
24.09126901626587,0.724025974025974
24.175191164016724,0.724025974025974
24.58287477493286,0.724025974025974
25.05031991004944,0.7402597402597402
25.50294303894043,0.7402597402597402
25.687299728393555,0.7727272727272727
27.41782784461975,0.7727272727272727
30.10373306274414,0.788961038961039
31.25316309928894,0.8051948051948052
31.74161982536316,0.8051948051948052
32.578251123428345,0.8051948051948052
32.70171809196472,0.8051948051948052
33.11205792427063,0.8051948051948052
33.21667814254761,0.8051948051948052
33.376935958862305,0.8051948051948052
33.90081596374512,0.8376623376623377
35.28472685813904,0.8376623376623377
35.36479687690735,0.8376623376623377
38.615859031677246,0.8376623376623377
40.66135311126709,0.8376623376623377
41.013291120529175,0.8538961038961039
41.85320210456848,0.8538961038961039
42.22715806961059,0.8538961038961039
42.80465888977051,0.8538961038961039
44.41215181350708,0.8701298701298701
46.20870280265808,0.8701298701298701
48.81662893295288,0.8701298701298701
49.64302182197571,0.8701298701298701
50.348376989364624,0.8701298701298701
50.80014109611511,0.8701298701298701
51.76261782646179,0.8863636363636364
52.51316785812378,0.8863636363636364
52.561466217041016,0.8863636363636364
52.63937711715698,0.9025974025974026
55.583048820495605,0.9025974025974026
56.43209409713745,0.9025974025974026
57.70305109024048,0.9025974025974026
57.721174001693726,0.9025974025974026
59.68125295639038,0.9025974025974026
60.61482286453247,0.9025974025974026
62.531819105148315,0.9025974025974026
62.882081747055054,0.9025974025974026
63.35209226608277,0.9025974025974026
64.35099506378174,0.9025974025974026
65.10971784591675,0.9025974025974026
66.30540108680725,0.9188311688311688
67.29047775268555,0.9188311688311688
67.94581723213196,0.935064935064935
68.63736391067505,0.935064935064935
69.67562913894653,0.935064935064935
70.41126084327698,0.935064935064935
72.30684399604797,0.935064935064935
73.74920201301575,0.935064935064935
74.50447487831116,0.935064935064935
75.09455513954163,0.935064935064935
75.23167371749878,0.935064935064935
76.87572312355042,0.935064935064935
77.00027704238892,0.935064935064935
77.64969897270203,0.935064935064935
78.84281992912292,0.935064935064935
79.63501906394958,0.935064935064935
82.05259013175964,0.935064935064935
82.70580196380615,0.935064935064935
83.70586395263672,0.935064935064935
85.485848903656,0.935064935064935
87.15573406219482,0.935064935064935
87.32478380203247,0.935064935064935
87.46111416816711,0.9512987012987013
88.70175170898438,0.9512987012987013
88.85723090171814,0.9512987012987013
89.78590607643127,0.9675324675324676
91.11229491233826,0.9675324675324676
91.47403407096864,0.9675324675324676
94.98402285575868,0.9675324675324676
96.5726237297058,0.9837662337662338
96.8351149559021,0.9837662337662338
98.55062985420228,0.9837662337662338
100.6154601573944,1.0


==> tikz/old/msgs/old/dns_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0161530971527099,0.0
0.0166788101196289,0.0
0.0169780254364013,0.0
0.0169920921325683,0.0
0.0171427726745605,0.0
0.0172019004821777,0.0
0.0174648761749267,0.0
0.017859935760498,0.0
0.0184710025787353,0.0
0.0197799205780029,0.0
0.4378509521484375,0.0
0.4397928714752197,0.0
0.458989143371582,0.0
0.4647438526153564,0.0
0.4661450386047363,0.42408376963350786
0.4788200855255127,0.8481675392670157
0.4887149333953857,0.8481675392670157
0.5217998027801514,0.8481675392670157
0.5312440395355225,0.8481675392670157
0.5770471096038818,0.8481675392670157
1.674712896347046,0.8481675392670157
1.7234899997711182,0.8481675392670157
1.759889841079712,0.8481675392670157
1.7602267265319824,0.8481675392670157
1.7791521549224854,0.8481675392670157
1.7905550003051758,0.8481675392670157
1.7919211387634275,0.8481675392670157
1.8092670440673828,0.8481675392670157
1.814810037612915,0.8481675392670157
1.837878942489624,0.8481675392670157
1.854926824569702,0.8481675392670157
1.8769099712371824,0.8481675392670157
1.882707118988037,0.8481675392670157
1.885181188583374,0.8481675392670157
1.908151149749756,0.8481675392670157
1.9098000526428225,0.8481675392670157
1.917963981628418,0.8481675392670157
1.9658899307250977,0.8481675392670157
1.998548984527588,0.8481675392670157
2.02101993560791,0.8481675392670157
2.1819846630096436,0.8481675392670157
2.2312848567962646,0.8481675392670157
2.3030359745025635,0.8481675392670157
2.3349151611328125,0.8481675392670157
2.3549230098724365,0.8821989528795812
2.3633389472961426,0.9162303664921466
2.3689961433410645,0.9162303664921466
2.375325918197632,0.9162303664921466
2.3861608505249023,0.9162303664921466
2.4630420207977295,0.9162303664921466
3.48759388923645,0.9162303664921466
3.557732105255127,0.9162303664921466
3.5788238048553467,0.9162303664921466
3.581205129623413,0.9162303664921466
3.642777919769287,0.9162303664921466
3.6449379920959473,0.9162303664921466
3.6481759548187256,0.9162303664921466
3.651120901107788,0.9162303664921466
3.702133893966675,0.9162303664921466
3.7288858890533447,0.9162303664921466
3.738373041152954,0.9162303664921466
3.775325059890747,0.9162303664921466
3.783282995223999,0.9162303664921466
3.793045997619629,0.9162303664921466
3.810593843460083,0.9162303664921466
3.8752858638763423,0.9162303664921466
3.8833398818969727,0.9162303664921466
3.924269914627075,0.9162303664921466
4.066105127334595,0.9162303664921466
4.073771953582764,0.9162303664921466
4.083894968032837,0.9162303664921466
4.1301939487457275,0.9240837696335079
4.159575939178467,0.9240837696335079
4.1766369342803955,0.9319371727748692
4.189333200454712,0.9319371727748692
4.228830099105835,0.9319371727748692
4.255983829498291,0.9659685863874345
4.353326082229614,0.9659685863874345
4.418802976608276,1.0


==> tikz/old/msgs/old/dns_median_grammar_coverage_guided_all_party.csv <==
time,meanpercentroleuniqueallparty,meanpercentroleuniqueServer,meanpercentroleuniqueClient
0.0161530971527099,0.0,0.0,0.0
0.0169920921325683,0.0,0.0,0.0
0.0174648761749267,0.0,0.0,0.0
0.0197799205780029,0.0,0.0,0.0
0.458989143371582,0.0,0.0,0.0
0.4788200855255127,0.1862068965517241,0.0,0.8481675392670157
0.5312440395355225,0.1862068965517241,0.0,0.8481675392670157
1.7234899997711182,0.1862068965517241,0.0,0.8481675392670157
1.7791521549224854,0.1862068965517241,0.0,0.8481675392670157
1.8092670440673828,0.4913793103448275,0.4374185136897001,0.8481675392670157
1.854926824569702,0.5022988505747127,0.4498044328552803,0.8481675392670157
1.885181188583374,0.5022988505747127,0.4498044328552803,0.8481675392670157
1.917963981628418,0.5057471264367817,0.45241199478487615,0.8481675392670157
2.02101993560791,0.5057471264367817,0.45241199478487615,0.8481675392670157
2.3030359745025635,0.5132183908045977,0.45241199478487615,0.8481675392670157
2.3633389472961426,0.5172413793103449,0.45241199478487615,0.9162303664921466
2.3861608505249023,0.5172413793103449,0.45241199478487615,0.9162303664921466
3.5788238048553467,0.5534482758620689,0.49348109517601046,0.9162303664921466
3.6449379920959473,0.6040229885057471,0.5534550195567145,0.9162303664921466
3.702133893966675,0.6149425287356323,0.5671447196870926,0.9162303664921466
3.775325059890747,0.6218390804597702,0.5775749674054759,0.9162303664921466
3.810593843460083,0.646551724137931,0.6082138200782269,0.9162303664921466
3.924269914627075,0.646551724137931,0.6082138200782269,0.9162303664921466
4.083894968032837,0.6793103448275862,0.6460234680573664,0.9162303664921466
4.1766369342803955,0.6885057471264369,0.6460234680573664,0.9319371727748692
4.255983829498291,0.6885057471264369,0.6460234680573664,0.9659685863874345
4.657642126083374,0.6942528735632184,0.6460234680573664,1.0
5.545651912689209,0.7126436781609196,0.666883963494133,1.0
5.621891021728516,0.7218390804597701,0.6753585397653195,1.0
5.688776016235352,0.7229885057471265,0.682529335071708,1.0
5.8242387771606445,0.7281609195402299,0.6942633637548892,1.0
5.901195049285889,0.7517241379310344,0.7209908735332464,1.0
5.940279006958008,0.8045977011494253,0.7809647979139505,1.0
6.042981863021851,0.8045977011494253,0.7809647979139505,1.0
6.122541904449463,0.8045977011494253,0.7809647979139505,1.0
6.4048991203308105,0.8045977011494253,0.7809647979139505,1.0
7.318702936172485,0.8103448275862069,0.7809647979139505,1.0
7.394741058349609,0.8103448275862069,0.7809647979139505,1.0
7.4676806926727295,0.8247126436781609,0.7933507170795306,1.0
7.589501857757568,0.8247126436781609,0.7933507170795306,1.0
7.7266130447387695,0.8494252873563218,0.8252933507170795,1.0
7.799907207489014,0.8758620689655172,0.8591916558018253,1.0
7.862776756286621,0.8758620689655172,0.8591916558018253,1.0
7.899580001831055,0.8758620689655172,0.8591916558018253,1.0
8.181481122970581,0.8758620689655172,0.8591916558018253,1.0
9.039648056030272,0.8758620689655172,0.8591916558018253,1.0
9.12467098236084,0.8758620689655172,0.8591916558018253,1.0
9.176460027694702,0.8758620689655172,0.8591916558018253,1.0
9.248540878295898,0.8758620689655172,0.8591916558018253,1.0
9.462925910949709,0.8758620689655172,0.8591916558018253,1.0
9.512809991836548,0.8758620689655172,0.8591916558018253,1.0
9.549686908721924,0.8758620689655172,0.8591916558018253,1.0
9.642690181732178,0.8758620689655172,0.8591916558018253,1.0
9.909099102020264,0.8758620689655172,0.8591916558018253,1.0
10.788675785064695,0.8758620689655172,0.8591916558018253,1.0
10.91001296043396,0.8758620689655172,0.8591916558018253,1.0
10.978323936462402,0.8758620689655172,0.8591916558018253,1.0
11.084355115890505,0.8758620689655172,0.8591916558018253,1.0
11.237079858779907,0.8758620689655172,0.8591916558018253,1.0
11.29333209991455,0.8758620689655172,0.8591916558018253,1.0
11.36606502532959,0.8775862068965516,0.8611473272490222,1.0
11.464416027069092,0.8775862068965516,0.8611473272490222,1.0
11.74978804588318,0.8775862068965516,0.8611473272490222,1.0
12.675636053085327,0.8775862068965516,0.8611473272490222,1.0
12.791965007781982,0.8867816091954023,0.8715775749674055,1.0
12.872512102127075,0.8942528735632184,0.8800521512385919,1.0


==> tikz/old/msgs/old/dns_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0166671276092529,0.0
0.0168497562408447,0.0
0.0168769359588623,0.0
0.0169317722320556,0.0
0.0170137882232666,0.0
0.0170211791992187,0.0
0.0174460411071777,0.0
0.0185437202453613,0.0
0.1923959255218505,0.0
0.2589731216430664,0.0
0.2610456943511963,0.0
0.2684619426727295,0.42408376963350786
0.278134822845459,0.8481675392670157
0.2899091243743896,0.8481675392670157
0.2899870872497558,0.8481675392670157
1.4809999465942385,0.8481675392670157
1.4936821460723877,0.8481675392670157
1.5026190280914309,0.8481675392670157
1.5738041400909424,0.8481675392670157
1.5797159671783447,0.8481675392670157
1.5945148468017578,0.8481675392670157
1.6280529499053955,0.8481675392670157
1.6510920524597168,0.8481675392670157
1.6641128063201904,0.8481675392670157
1.7249598503112793,0.8481675392670157
1.748568058013916,0.8481675392670157
1.7696897983551023,0.8481675392670157
1.8005056381225586,0.8481675392670157
1.800755262374878,0.8481675392670157
1.821286678314209,0.8481675392670157
1.8808739185333252,0.8481675392670157
1.883570909500122,0.8481675392670157
1.923064947128296,0.8481675392670157
1.9677517414093015,0.8481675392670157
2.037069082260132,0.8481675392670157
2.0614309310913086,0.8560209424083769
2.152946710586548,0.8560209424083769
2.254140138626098,0.8638743455497382
2.9714488983154297,0.8638743455497382
3.082028865814209,0.8638743455497382
3.152492046356201,0.8638743455497382
3.162137746810913,0.8638743455497382
3.2770941257476807,0.8638743455497382
3.2842040061950684,0.8638743455497382
3.3356688022613525,0.8638743455497382
3.3443069458007812,0.8638743455497382
3.370142936706543,0.8638743455497382
3.374412775039673,0.8638743455497382
3.4078469276428223,0.8638743455497382
3.4252429008483887,0.8638743455497382
3.4777116775512695,0.8638743455497382
3.501582622528076,0.8638743455497382
3.5192129611968994,0.8638743455497382
3.581602096557617,0.8900523560209423
3.614315986633301,0.8900523560209423
3.681124687194824,0.9240837696335079
3.687965154647827,0.9319371727748692
3.776067972183227,0.9319371727748692
3.784951686859131,0.9319371727748692
3.8467419147491455,0.9319371727748692
4.525646924972534,0.9319371727748692
4.60730504989624,0.9319371727748692
4.660534620285034,0.9319371727748692
4.860127687454224,0.9319371727748692
4.946099281311035,0.9319371727748692
4.960327863693237,0.9319371727748692
5.069581031799316,0.9319371727748692
5.0851757526397705,0.9319371727748692
5.142112970352173,0.9319371727748692
5.266524791717529,0.9319371727748692
5.289764881134033,0.9319371727748692
5.293959140777588,0.9319371727748692
5.301705837249756,0.9319371727748692
5.370199918746948,0.9319371727748692
5.390665292739868,0.9319371727748692
5.445563793182373,0.9319371727748692
5.446587085723877,0.9319371727748692
5.521407842636108,0.9319371727748692
5.692087888717651,0.9659685863874345
5.731975078582764,0.9659685863874345
5.772443771362305,0.9659685863874345
6.1668500900268555,0.9659685863874345
6.210181951522827,0.9659685863874345
6.308368921279907,0.9659685863874345
6.515347957611084,0.9659685863874345
6.536608695983887,0.9659685863874345
6.613903999328613,0.9659685863874345
6.741524934768677,0.9659685863874345
6.843007802963257,0.9659685863874345
6.863116025924683,0.9659685863874345
6.923276901245117,0.9659685863874345
6.990402698516846,0.9659685863874345
7.01589298248291,0.9659685863874345
7.051786184310913,0.9659685863874345
7.054972887039185,0.9659685863874345
7.128473997116089,0.9659685863874345
7.1849610805511475,0.9659685863874345
7.1899309158325195,0.9659685863874345
7.2244977951049805,0.9659685863874345
7.286314964294434,1.0


==> tikz/old/msgs/old/dns_median_grammar_coverage_unguided_all_party.csv <==
time,meanpercentroleuniqueallparty,meanpercentroleuniqueServer,meanpercentroleuniqueClient
0.0166671276092529,0.0,0.0,0.0
0.0168828964233398,0.0,0.0,0.0
0.0170211791992187,0.0,0.0,0.0
0.1923959255218505,0.0,0.0,0.0
0.2610456943511963,0.0,0.0,0.0
0.2899091243743896,0.1862068965517241,0.0,0.8481675392670157
1.4809999465942385,0.1862068965517241,0.0,0.8481675392670157
1.5738041400909424,0.1862068965517241,0.0,0.8481675392670157
1.6070590019226074,0.3350574712643678,0.2144719687092568,0.8481675392670157
1.6815166473388672,0.5005747126436781,0.4478487614080834,0.8481675392670157
1.7696897983551023,0.5005747126436781,0.4478487614080834,0.8481675392670157
1.800755262374878,0.5022988505747127,0.4498044328552803,0.8481675392670157
1.883570909500122,0.5109195402298851,0.45241199478487615,0.8481675392670157
1.9677517414093015,0.5126436781609195,0.45241199478487615,0.8481675392670157
2.152946710586548,0.5149425287356322,0.45241199478487615,0.8560209424083769
3.054180860519409,0.5149425287356322,0.45241199478487615,0.8638743455497382
3.2363510131835938,0.5988505747126436,0.5573663624511083,0.8638743455497382
3.3356688022613525,0.6229885057471264,0.5827900912646675,0.8638743455497382
3.374412775039673,0.6275862068965518,0.5827900912646675,0.8638743455497382
3.4252429008483887,0.6275862068965518,0.5827900912646675,0.8638743455497382
3.501582622528076,0.6275862068965518,0.5827900912646675,0.8638743455497382
3.614315986633301,0.6327586206896552,0.5827900912646675,0.8900523560209423
3.6975197792053223,0.6344827586206897,0.5827900912646675,0.9319371727748692
3.9014039039611816,0.6379310344827587,0.5827900912646675,0.9319371727748692
4.660534620285034,0.6402298850574712,0.5847457627118644,0.9319371727748692
4.960327863693237,0.6425287356321839,0.5932203389830508,0.9319371727748692
5.0851757526397705,0.65,0.5932203389830508,0.9319371727748692
5.289764881134033,0.7586206896551724,0.7314211212516297,0.9319371727748692
5.301705837249756,0.7660919540229885,0.7314211212516297,0.9319371727748692
5.445206880569458,0.7718390804597701,0.7314211212516297,0.9319371727748692
5.652771949768066,0.7718390804597701,0.7314211212516297,0.9319371727748692
5.772443771362305,0.7718390804597701,0.7314211212516297,0.9659685863874345
6.308368921279907,0.7718390804597701,0.7314211212516297,0.9659685863874345
6.536608695983887,0.8063218390804598,0.7744458930899609,0.9659685863874345
6.843007802963257,0.8126436781609195,0.78748370273794,0.9659685863874345
6.923276901245117,0.8137931034482759,0.7913950456323338,0.9659685863874345
7.051786184310913,0.8137931034482759,0.7913950456323338,0.9659685863874345
7.181924104690552,0.8137931034482759,0.7913950456323338,0.9659685863874345
7.2244977951049805,0.8137931034482759,0.7913950456323338,0.9659685863874345
7.372799873352051,0.8137931034482759,0.7913950456323338,1.0
7.7697837352752686,0.8137931034482759,0.7913950456323338,1.0
8.138840675354004,0.8304597701149425,0.8102998696219035,1.0
8.267427682876587,0.8304597701149425,0.8102998696219035,1.0
8.675662755966187,0.8304597701149425,0.8102998696219035,1.0
8.725980758666992,0.8304597701149425,0.8102998696219035,1.0
8.902926921844482,0.8304597701149425,0.8102998696219035,1.0
9.039655923843384,0.8304597701149425,0.8102998696219035,1.0
9.177432775497437,0.8304597701149425,0.8102998696219035,1.0
9.612436056137083,0.8304597701149425,0.8102998696219035,1.0
9.761528968811035,0.832183908045977,0.8102998696219035,1.0
9.956302881240845,0.832183908045977,0.8102998696219035,1.0
10.282009840011597,0.832183908045977,0.8102998696219035,1.0
10.401200771331789,0.832183908045977,0.8102998696219035,1.0
10.69615888595581,0.832183908045977,0.8102998696219035,1.0
10.752935886383057,0.8626436781609195,0.8441981747066493,1.0
10.86943793296814,0.8867816091954023,0.8715775749674055,1.0
11.219835042953491,0.8867816091954023,0.8715775749674055,1.0
11.46679186820984,0.8942528735632184,0.8800521512385919,1.0


==> tikz/old/msgs/old/dune_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0038399696350097,0.0
0.0039198398590087,0.0
0.0039911270141601,0.0
0.0040879249572753,0.0
0.2823078632354736,0.0
0.292309045791626,0.0
0.295565128326416,0.13636363636363635
0.3003408908843994,0.2727272727272727
0.3086957931518554,0.2727272727272727
0.3271889686584472,0.2727272727272727
0.4071650505065918,0.2727272727272727
0.4339220523834228,0.2727272727272727
0.4590637683868408,0.2727272727272727
0.5147628784179688,0.2727272727272727
0.5175807476043701,0.2727272727272727
0.5824868679046631,0.2727272727272727
0.6056442260742188,0.2727272727272727
0.767052173614502,0.2727272727272727
0.7932579517364502,0.3636363636363636
0.8114697933197021,0.3636363636363636
0.8643670082092285,0.3636363636363636
0.8711388111114502,0.3636363636363636
0.9632580280303956,0.3636363636363636
0.975050926208496,0.3636363636363636
1.0439441204071045,0.3636363636363636
1.0814979076385498,0.3636363636363636
1.107079029083252,0.3636363636363636
1.14978289604187,0.3636363636363636
1.1562011241912842,0.3636363636363636
1.181062936782837,0.3636363636363636
1.2429609298706057,0.40909090909090906
1.2612488269805908,0.4545454545454545
1.272434949874878,0.4545454545454545
1.2876768112182615,0.4545454545454545
1.3296067714691162,0.4545454545454545
1.4236910343170166,0.4545454545454545
1.452759027481079,0.4545454545454545
1.5365798473358154,0.4545454545454545
1.5604398250579834,0.4545454545454545
1.5707969665527344,0.49999999999999994
1.5806829929351809,0.49999999999999994
1.6107518672943115,0.5454545454545454
1.6342978477478027,0.5454545454545454
1.7088499069213867,0.5454545454545454
1.742121934890747,0.5454545454545454
1.7666449546813965,0.5454545454545454
1.800149917602539,0.5454545454545454
1.8606648445129397,0.5454545454545454
1.8835530281066897,0.5454545454545454
1.912203788757324,0.5454545454545454
1.923076868057251,0.5454545454545454
2.0111098289489746,0.5454545454545454
2.023254871368408,0.5909090909090908
2.0773849487304688,0.6363636363636364
2.150893211364746,0.6363636363636364
2.166341781616211,0.6363636363636364
2.184213876724243,0.6363636363636364
2.202788829803467,0.6363636363636364
2.2082419395446777,0.6363636363636364
2.277109146118164,0.6363636363636364
2.302717924118042,0.6363636363636364
2.368989944458008,0.6363636363636364
2.454469919204712,0.6363636363636364
2.464182138442993,0.6363636363636364
2.493227958679199,0.7272727272727273
2.5257327556610107,0.7272727272727273
2.5327389240264893,0.7272727272727273
2.566707134246826,0.7272727272727273
2.61358904838562,0.7272727272727273
2.6909050941467285,0.7272727272727273
2.73150897026062,0.7272727272727273
2.773810863494873,0.7272727272727273
2.8141860961914062,0.7272727272727273
2.843126058578491,0.7272727272727273
2.882338047027588,0.7272727272727273
2.90503191947937,0.7727272727272727
2.970430850982666,0.7727272727272727
2.9807589054107666,0.8181818181818182
3.012080192565918,0.8181818181818182
3.0204830169677734,0.8181818181818182
3.078763008117676,0.8181818181818182
3.0980167388916016,0.8181818181818182
3.1227810382843018,0.8181818181818182
3.239898920059204,0.8181818181818182
3.2628180980682373,0.8181818181818182
3.310563087463379,0.8636363636363638
3.3290209770202637,0.8636363636363638
3.35280704498291,0.9090909090909092
3.355079889297486,0.9090909090909092
3.3620517253875732,0.9090909090909092
3.4099788665771484,0.9090909090909092
3.4137558937072754,0.9090909090909092
3.5690500736236572,0.9090909090909092
3.63601279258728,0.9090909090909092
3.6375927925109863,0.9090909090909092
3.680081844329834,0.9090909090909092
3.709405899047851,0.9090909090909092
3.746915817260742,0.9090909090909092
3.866606950759888,0.9090909090909092
3.9215917587280273,1.0


==> tikz/old/msgs/old/dune_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0039417743682861,0.0
0.0044412612915039,0.0
0.2923536300659179,0.2727272727272727
0.3284180164337158,0.2727272727272727
0.4489641189575195,0.2727272727272727
0.5800070762634277,0.2727272727272727
0.6912856101989746,0.2727272727272727
0.7682399749755859,0.3636363636363636
0.96384596824646,0.3636363636363636
1.0532138347625732,0.3636363636363636
1.1089560985565186,0.3636363636363636
1.2434301376342771,0.40909090909090906
1.442302942276001,0.4545454545454545
1.463580846786499,0.4545454545454545
1.5408337116241455,0.4545454545454545
1.726750135421753,0.4545454545454545
1.8341193199157717,0.5454545454545454
1.9467389583587649,0.5454545454545454
2.1107120513916016,0.5454545454545454
2.2153310775756836,0.5454545454545454
2.323608875274658,0.5454545454545454
2.404252052307129,0.5454545454545454
2.5477466583251953,0.5454545454545454
2.668253183364868,0.5454545454545454
2.730926752090454,0.6363636363636364
2.868752956390381,0.6363636363636364
2.9846038818359375,0.6363636363636364
3.096055030822754,0.6363636363636364
3.20869517326355,0.6818181818181819
3.340770959854126,0.6818181818181819
3.4691922664642334,0.6818181818181819
3.5680389404296875,0.6818181818181819
3.663172006607056,0.6818181818181819
3.750863075256348,0.6818181818181819
3.8533949851989746,0.6818181818181819
4.035865783691406,0.7272727272727273
4.183818101882935,0.7272727272727273
4.2971577644348145,0.7272727272727273
4.456556081771851,0.7272727272727273
4.521289825439453,0.7272727272727273
4.741322040557861,0.7272727272727273
4.856831073760986,0.7272727272727273
4.983829975128174,0.7272727272727273
5.117861986160278,0.7272727272727273
5.21570086479187,0.7272727272727273
5.256843090057373,0.7272727272727273
5.485183954238892,0.7727272727272727
5.518110990524292,0.8181818181818182
5.681455135345459,0.8181818181818182
5.781289339065552,0.8181818181818182
5.933633089065552,0.8181818181818182
5.965644121170044,0.8181818181818182
6.1279261112213135,0.8181818181818182
6.179909944534302,0.8181818181818182
6.27777886390686,0.8181818181818182
6.435175895690918,0.8181818181818182
6.518884181976318,0.8181818181818182
6.664823770523071,0.8181818181818182
6.736402750015259,0.8181818181818182
6.8087477684021,0.8181818181818182
6.953690052032471,0.8181818181818182
7.076148986816406,0.8181818181818182
7.242959022521973,0.8181818181818182
7.302707195281982,0.8181818181818182
7.491477966308594,0.8181818181818182
7.561402320861816,0.8181818181818182
7.7376930713653564,0.8181818181818182
7.816525936126709,0.8181818181818182
7.981112003326416,0.8181818181818182
8.087929725646973,0.8636363636363638
8.259149074554443,0.8636363636363638
8.337838172912598,0.8636363636363638
8.534361124038696,0.8636363636363638
8.622329711914062,0.8636363636363638
8.722134828567505,0.8636363636363638
8.971667289733887,0.9090909090909092
9.090100049972534,0.9090909090909092
9.175822019577026,0.9090909090909092
9.463767051696776,0.9090909090909092
9.54596710205078,0.9090909090909092
9.843408107757568,0.9090909090909092
9.987687826156616,0.9090909090909092
10.20244812965393,0.9090909090909092
10.358942031860352,0.9090909090909092
10.50747799873352,0.9090909090909092
10.702705144882202,0.9090909090909092
10.839235067367554,0.9090909090909092
11.100670099258425,0.9090909090909092
11.158172845840454,0.9090909090909092
11.496085166931152,0.9090909090909092
11.708997011184692,0.9090909090909092
11.857283115386965,0.9090909090909092
12.082462310791016,0.9090909090909092
12.230348110198976,0.9090909090909092
12.44321322441101,0.9090909090909092
12.63569688796997,0.9090909090909092
12.829381942749023,0.9545454545454546
12.946531057357788,0.9545454545454546
13.214778184890749,0.9545454545454546
13.556176900863647,1.0


==> tikz/old/msgs/old/ftp_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClientControl
0.0479638576507568,0.0
3.326842784881592,0.1810089020771513
6.7344810962677,0.2937685459940653
10.41778302192688,0.39317507418397624
14.38036298751831,0.4554896142433234
18.892807722091675,0.46439169139465875
23.686493158340458,0.4762611275964391
27.456918001174927,0.49109792284866466
32.300145864486694,0.5074183976261127
36.737114906311035,0.5237388724035608
42.01394200325012,0.6097922848664689
46.819002866744995,0.6216617210682492
51.193636894226074,0.6632047477744807
56.205384969711304,0.6691394658753709
60.25114893913269,0.6913946587537092
64.73320579528809,0.7106824925816024
68.93891286849976,0.7106824925816024
74.68331789970398,0.7166172106824926
80.52720212936401,0.7210682492581603
85.65339183807373,0.7537091988130564
90.50239634513856,0.771513353115727
95.4483518600464,0.7774480712166172
101.5018277168274,0.7774480712166172
105.8341498374939,0.7833827893175074
110.42626023292542,0.7833827893175074
115.33236002922058,0.8041543026706232
121.9953670501709,0.8115727002967359
127.23184585571288,0.8204747774480712
132.7863848209381,0.8234421364985163
137.7329878807068,0.8249258160237389
142.9995079040527,0.8338278931750742
148.9919352531433,0.8516320474777448
155.61611104011536,0.8694362017804154
161.7568109035492,0.8798219584569733
167.1244978904724,0.884272997032641
172.21363592147827,0.887240356083086
177.25652503967285,0.8887240356083086
182.7482771873474,0.8961424332344213
189.3925518989563,0.9035608308605341
196.24516916275024,0.9035608308605341
202.32843589782715,0.9065281899109792
207.10005140304563,0.9065281899109792
214.02293014526367,0.913946587537092
219.5775806903839,0.9154302670623145
227.1627426147461,0.9154302670623145
233.31774306297305,0.9272997032640948
240.5584228038788,0.9317507418397626
246.38493967056272,0.9317507418397626
252.4683048725128,0.9347181008902077
258.91484475135803,0.940652818991098
265.8636357784271,0.9421364985163205
272.30472803115845,0.9465875370919882
278.7418837547302,0.9465875370919882
285.6664049625397,0.9495548961424333
293.0598111152649,0.9510385756676558
299.9372148513794,0.9510385756676558
306.62625789642334,0.9554896142433235
312.3734800815582,0.9584569732937687
318.2465498447418,0.9599406528189911
325.34225487709045,0.9599406528189911
332.3514108657837,0.9599406528189911
339.26439094543457,0.9629080118694362
346.47097992897034,0.9658753709198813
353.8695809841156,0.9658753709198813
360.8882510662079,0.9658753709198813
367.92689085006714,0.9658753709198813
375.22009086608887,0.9658753709198813
382.2310469150543,0.9673590504451038
390.584392786026,0.9673590504451038
400.4082398414612,0.9688427299703264
408.690269947052,0.9821958456973293
418.4619047641754,0.9821958456973293
427.2119679450989,0.986646884272997
436.67637038230896,0.9881305637982196
444.7496240139008,0.9881305637982196
452.56164717674255,0.9881305637982196
459.95248889923096,0.9881305637982196
468.4513258934021,0.9881305637982196
476.53580117225647,0.9896142433234423
484.198025226593,0.9896142433234423
491.85723423957825,0.9910979228486648
500.7190909385681,0.9910979228486648
509.0765099525452,0.9910979228486648
518.1469237804413,0.9925816023738874
528.0619928836823,0.9940652818991098
536.9423930644989,0.9940652818991098
544.4102129936218,0.9940652818991098
553.5416259765625,0.9940652818991098
563.2372343540192,0.9940652818991098
572.424693107605,0.9970326409495548
582.004380941391,0.9970326409495548
592.6424589157104,0.9970326409495548
602.2017793655396,0.9970326409495548
612.3275933265686,0.9970326409495548
622.4519023895264,0.9970326409495548
632.4079039096832,0.9970326409495548
642.9939997196198,0.9970326409495548
651.6077423095703,0.9970326409495548
662.4087028503418,0.9985163204747773
672.7729511260986,1.0


==> tikz/old/msgs/old/ftp_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClientControl
0.0469801425933837,0.0
8.551761150360107,0.3382789317507418
18.028417110443115,0.4836795252225519
33.90963292121887,0.5875370919881305
46.88027477264404,0.5905044510385756
67.9415009021759,0.6617210682492581
88.23155498504639,0.7329376854599406
111.79240489006042,0.7774480712166172
132.08990216255188,0.7922848664688428
154.10332202911377,0.7922848664688428
179.98295712471008,0.7952522255192879
211.86253881454468,0.8100890207715133
230.86721682548523,0.8160237388724035
251.295964717865,0.8308605341246291
268.5316300392151,0.8427299703264095
291.1778440475464,0.8427299703264095
311.33164405822754,0.8635014836795252
335.47740483283997,0.8664688427299704
352.2000160217285,0.8783382789317508
372.6878809928894,0.8783382789317508
395.55518889427185,0.8961424332344213
418.0095820426941,0.8991097922848664
443.0703511238098,0.9020771513353116
468.6164638996124,0.9080118694362018
499.3703770637512,0.9080118694362018
525.8375339508057,0.9080118694362018
552.5633220672607,0.9198813056379822
575.5617980957031,0.9258160237388724
605.3126347064972,0.9258160237388724
629.7250390052795,0.9347181008902076
653.6866960525513,0.940652818991098
679.7097420692444,0.940652818991098
703.3393290042877,0.9436201780415432
743.6362609863281,0.9495548961424332
773.2167270183563,0.9495548961424332
808.5527522563934,0.9495548961424332
843.5892720222473,0.9495548961424332
878.0344021320343,0.9554896142433236
910.2290449142456,0.9614243323442137
944.6779570579528,0.9643916913946587
972.6493799686432,0.9643916913946587
1003.6893601417542,0.9643916913946587
1034.9354569911957,0.9643916913946587
1074.4059460163116,0.9643916913946587
1103.5471830368042,0.9673590504451038
1130.2643830776217,0.9673590504451038
1163.4648141860962,0.9673590504451038
1200.1485238075256,0.9673590504451038
1231.307383060455,0.9673590504451038
1258.6816880702972,0.9673590504451038
1300.980917930603,0.9673590504451038
1340.6586179733276,0.9673590504451038
1388.8799068927765,0.9673590504451038
1418.906643867493,0.9673590504451038
1457.0767030715942,0.9673590504451038
1495.7102630138395,0.9673590504451038
1525.3624911308289,0.9673590504451038
1562.158352136612,0.9673590504451038
1593.2727708816528,0.9673590504451038
1626.4750998020172,0.9673590504451038
1655.0292661190033,0.9673590504451038
1692.347995042801,0.9673590504451038
1723.274041891098,0.9688427299703264
1760.4089488983154,0.9688427299703264
1789.170294046402,0.9688427299703264
1814.8529930114744,0.9718100890207715
1842.3629910945892,0.9718100890207715
1883.4046540260315,0.9718100890207715
1920.8177230358124,0.9718100890207715
1957.519224882126,0.9718100890207715
1986.0685307979584,0.9747774480712166
2021.749664068222,0.9762611275964392
2060.169159889221,0.9762611275964392
2099.2382187843323,0.9762611275964392
2136.57838511467,0.9762611275964392
2180.20063996315,0.9777448071216617
2227.4119431972504,0.9792284866468842
2281.250895023346,0.9792284866468842
2339.6955511569977,0.9792284866468842
2397.4011750221252,0.9792284866468842
2491.5528178215027,0.9792284866468842
2570.4893279075623,0.9792284866468842
2634.299628973007,0.9792284866468842
2759.1862478256226,0.9792284866468842
2847.462910890579,0.9821958456973294
2911.035970926285,0.9821958456973294
2975.4305510520935,0.9821958456973294
3042.4152371883392,0.9821958456973294
3181.9437289237976,0.986646884272997
3280.3991520404816,0.986646884272997
3447.6231441497803,0.986646884272997
3528.798050880432,0.9881305637982196
3630.636140823364,0.986646884272997
3778.8113219738007,0.986646884272997
3966.649188041687,0.986646884272997
4125.742323875427,0.986646884272997
4336.211348056793,0.9851632047477744
4652.649376153946,0.9881305637982196
5115.413465023041,0.9910979228486648
7563.165909051895,1.0


==> tikz/old/msgs/old/smtp_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0215051174163818,0.0
0.1063208580017089,0.0
0.1650381088256836,0.0503778337531486
0.2388532161712646,0.0503778337531486
0.3311779499053955,0.0755667506297229
0.4484529495239258,0.08816120906801006
0.5118839740753174,0.1007556675062972
0.6677720546722412,0.13727959697732994
0.8367149829864502,0.1498740554156171
0.9961941242218018,0.15365239294710326
1.2498929500579834,0.1574307304785894
1.4993510246276855,0.22166246851385385
1.6764369010925293,0.234256926952141
1.8261241912841797,0.234256926952141
1.972970962524414,0.2418136020151133
2.0874719619750977,0.2720403022670025
2.186836004257202,0.29848866498740556
2.4630117416381836,0.33753148614609574
2.6364588737487793,0.3501259445843829
3.01278305053711,0.7481108312342569
3.2032530307769775,0.7581863979848866
3.511612892150879,0.783375314861461
3.696220874786377,0.8022670025188916
3.83103609085083,0.8022670025188916
3.9692962169647217,0.8022670025188916
4.14329719543457,0.8060453400503778
4.358531951904297,0.8375314861460956
4.768913269042969,0.8551637279596978
5.0364990234375,0.8589420654911839
5.264259099960327,0.8627204030226701
5.447751045227051,0.8753148614609572
5.565777778625488,0.8740554156171285
5.673864126205444,0.8740554156171285
5.80374002456665,0.8778337531486147
5.932284116744995,0.8778337531486147
6.032136917114258,0.885390428211587
6.151758670806885,0.8891687657430731
6.28831672668457,0.8904282115869018
6.399079084396362,0.8891687657430731
6.523560047149658,0.8891687657430731
6.6887218952178955,0.8904282115869018
6.864251136779785,0.8904282115869018
7.091632127761841,0.8916876574307304
7.350291967391968,0.8916876574307304
7.512349128723144,0.8916876574307304
7.632073163986206,0.8916876574307304
7.794812917709351,0.8916876574307304
7.940943002700806,0.9193954659949622
8.15926194190979,0.9193954659949622
8.343109130859375,0.9193954659949622
8.542323112487793,0.9193954659949622
8.745332956314087,0.9307304785894206
8.852046251296997,0.9395465994962215
8.998454093933105,0.9395465994962215
9.171870231628418,0.9395465994962215
9.355499029159546,0.9395465994962215
9.572659969329834,0.9395465994962215
9.723772048950195,0.9395465994962215
9.930456638336182,0.9395465994962215
10.157400846481323,0.9395465994962215
10.344624042510986,0.9395465994962215
10.550260066986084,0.9395465994962215
10.71680212020874,0.9395465994962215
10.908138036727903,0.9534005037783375
11.09986925125122,0.9546599496221662
11.266785144805908,0.9609571788413098
11.464103937149048,0.9609571788413098
11.731865882873535,0.9609571788413098
12.005558013916016,0.9609571788413098
12.319082975387571,0.964735516372796
12.565530061721802,0.964735516372796
12.842533826828005,0.964735516372796
13.046717882156372,0.964735516372796
13.221570014953612,0.964735516372796
13.446218013763428,0.964735516372796
13.703641176223757,0.9685138539042821
13.97282576560974,0.9685138539042821
14.267300128936768,0.9685138539042821
14.42372465133667,0.9697732997481108
14.54372525215149,0.9697732997481108
14.711911916732788,0.9697732997481108
14.90860891342163,0.9697732997481108
15.057827949523926,0.9697732997481108
15.308795928955078,0.9697732997481108
15.472436904907228,0.9697732997481108
15.615700006484984,0.9697732997481108
15.732523202896118,0.9785894206549117
15.895895957946776,0.9785894206549117
16.08835005760193,0.982367758186398
16.26563787460327,0.982367758186398
16.48334002494812,0.982367758186398
16.706395149230957,0.982367758186398
16.99949073791504,0.9874055415617128
17.197921752929688,0.9874055415617128
17.385547637939453,0.9924433249370276
17.621891975402832,0.9924433249370276
17.787034273147583,0.9924433249370276
18.00914168357849,0.9924433249370276
18.153029918670654,0.9962216624685138
18.371824264526367,1.0


==> tikz/old/msgs/old/smtp_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0214989185333251,0.0
0.160984992980957,0.0503778337531486
0.3440878391265869,0.0755667506297229
0.5113668441772461,0.1586901763224181
0.9628260135650636,0.1763224181360201
1.2939457893371582,0.2115869017632241
1.6221470832824707,0.2115869017632241
2.0335309505462646,0.23803526448362716
2.555430173873902,0.2632241813602015
2.8878681659698486,0.3060453400503778
3.3754310607910156,0.31108312342569266
3.7975900173187256,0.3198992443324937
4.2494261264801025,0.3249370277078086
4.52416205406189,0.3740554156171284
4.8529417514801025,0.3740554156171284
5.248647928237915,0.5579345088161208
5.672439098358154,0.5579345088161208
5.985198974609375,0.5579345088161208
6.371829986572266,0.5579345088161208
7.048257827758789,0.5579345088161208
7.543944835662842,0.5856423173803527
8.107316970825195,0.6246851385390428
8.611064195632935,0.8375314861460957
9.282521724700928,0.885390428211587
9.684334993362429,0.8954659949622166
10.231070756912231,0.8954659949622166
10.783117055892944,0.9005037783375315
11.42552661895752,0.9130982367758187
11.89175009727478,0.9130982367758187
12.467541933059692,0.9269521410579344
12.835981845855711,0.9307304785894207
13.408941984176636,0.9307304785894207
14.014625072479248,0.9332493702770781
14.416701316833496,0.9307304785894207
15.021827936172484,0.9307304785894207
15.584627866744995,0.9332493702770781
16.037657976150513,0.95088161209068
16.627477169036865,0.95088161209068
16.95435905456543,0.95088161209068
17.385910034179688,0.95088161209068
17.846964836120605,0.95088161209068
18.376729011535645,0.95088161209068
18.73897385597229,0.9521410579345088
19.266780853271484,0.9571788413098237
19.707356929779053,0.9609571788413098
20.375118732452393,0.9609571788413098
21.04871702194214,0.9697732997481108
21.602001905441284,0.9697732997481108
22.24610710144043,0.9697732997481108
22.85353994369507,0.9697732997481108
23.390263080596924,0.9697732997481108
24.179962158203125,0.9697732997481108
24.67304515838623,0.9735516372795969
25.31063866615295,0.9735516372795969
25.884237051010132,0.9735516372795969
26.25428795814514,0.9735516372795969
26.74207592010498,0.9735516372795969
27.213072776794434,0.9735516372795969
27.634928226470947,0.9735516372795969
28.160562992095947,0.9735516372795969
28.63342595100403,0.9735516372795969
28.965993881225582,0.9735516372795969
29.596951007843018,0.9735516372795969
30.083462238311768,0.9735516372795969
30.6021990776062,0.9735516372795969
31.202967643737793,0.9735516372795969
31.78458070755005,0.9735516372795969
32.38815116882324,0.9735516372795969
32.907968044281006,0.9735516372795969
33.72290372848511,0.9735516372795969
34.41693902015686,0.9735516372795969
35.04868197441101,0.9773299748110832
35.89187788963318,0.9773299748110832
36.629377126693726,0.9773299748110832
37.14286208152771,0.9848866498740554
37.79072427749634,0.9848866498740554
38.33252787590027,0.9848866498740554
38.781769037246704,0.9848866498740554
39.16246771812439,0.9874055415617128
39.73338603973389,0.991183879093199
40.1521589756012,0.9962216624685138
40.66094493865967,0.9962216624685138
41.20280408859253,0.9962216624685138
41.72520089149475,0.9962216624685138
42.2947211265564,0.9962216624685138
42.828969955444336,0.9962216624685138
43.50741720199585,0.9962216624685138
43.9814031124115,0.9962216624685138
44.41180181503296,0.9962216624685138
45.1565146446228,0.9962216624685138
45.68911790847778,0.9962216624685138
46.21259903907776,0.9962216624685138
46.90276479721069,0.9962216624685138
47.43786978721619,0.9962216624685138
47.999024868011475,0.9962216624685138
48.388745069503784,0.9962216624685138
48.9741370677948,0.9962216624685138
49.56983685493469,0.9962216624685138
50.202646017074585,0.9962216624685138
50.65952706336975,1.0


==> tikz/old/msgs/smtp_median_grammar_coverage_guided.csv <==
time,meanpercentroleuniqueClient
0.0096635818481445,0.0
0.0900454521179199,0.0442477876106194
0.2210876941680908,0.0663716814159292
0.3874456882476806,0.1106194690265486
0.5256927013397217,0.12057522123893799
0.7177443504333496,0.13716814159292035
0.8497905731201172,0.15154867256637167
1.007371425628662,0.17920353982300885
1.1412739753723145,0.19026548672566368
1.289473533630371,0.2057522123893805
1.4845635890960691,0.2466814159292035
1.6404922008514404,0.25553097345132747
1.880401611328125,0.2566371681415929
2.077003002166748,0.26327433628318586
2.2614119052886963,0.2876106194690265
2.375185489654541,0.29203539823008845
2.4807324409484863,0.3429203539823008
2.640897750854492,0.3539823008849557
2.8016445636749268,0.5564159292035398
2.952516794204712,0.577433628318584
3.074912071228028,0.752212389380531
3.225192070007324,0.7853982300884956
3.3577969074249268,0.7953539823008849
3.4740865230560303,0.8030973451327433
3.6194005012512207,0.8174778761061947
3.853182315826416,0.8174778761061947
4.072060823440552,0.8307522123893805
4.227702856063843,0.834070796460177
4.385993242263794,0.8418141592920354
4.590304851531982,0.8462389380530974
4.786648750305176,0.8606194690265487
4.939968585968018,0.8628318584070797
5.1424994468688965,0.8639380530973451
5.343059301376343,0.8694690265486726
5.563079833984375,0.870575221238938
5.691946029663086,0.870575221238938
5.843162298202515,0.870575221238938
5.95046067237854,0.8738938053097345
6.098484039306641,0.877212389380531
6.264221668243408,0.8926991150442478
6.44718337059021,0.8938053097345133
6.625508546829224,0.9070796460176991
6.800384044647217,0.9070796460176991
6.952510356903076,0.9070796460176991
7.079813480377197,0.9070796460176991
7.194950580596924,0.913716814159292
7.300393104553223,0.913716814159292
7.442057847976685,0.913716814159292
7.6472907066345215,0.913716814159292
7.78028130531311,0.9214601769911503
8.006362199783325,0.9303097345132743
8.246762752532959,0.9347345132743362
8.39672327041626,0.9347345132743362
8.509536027908325,0.9457964601769913
8.679723978042603,0.9513274336283186
8.859861135482788,0.9579646017699115
9.10641074180603,0.9601769911504424
9.27531385421753,0.9601769911504424
9.442376613616943,0.9601769911504424
9.578655242919922,0.9601769911504424
9.741780996322632,0.9612831858407079
10.003277063369753,0.9634955752212389
10.169392347335815,0.9634955752212389
10.312024354934692,0.9657079646017699
10.457658290863035,0.9679203539823009
10.574259519577026,0.9679203539823009
10.679905891418455,0.9679203539823009
10.83463454246521,0.9690265486725664
11.004582166671751,0.9690265486725664
11.224071979522703,0.9690265486725664
11.402845621109009,0.9690265486725664
11.591963291168211,0.9690265486725664
11.7369966506958,0.9690265486725664
11.84916615486145,0.9723451327433628
12.03340744972229,0.9778761061946901
12.188883543014526,0.9811946902654867
12.348082304000854,0.9823008849557522
12.51185703277588,0.9823008849557522
12.706157684326172,0.9845132743362832
12.854272842407228,0.9845132743362832
13.007559299468994,0.9878318584070795
13.255640029907228,0.9922566371681416
13.56298804283142,0.9922566371681416
13.86962342262268,0.9933628318584072
14.065011262893677,0.9933628318584072
14.303695917129517,0.9933628318584072
14.485567092895508,0.9933628318584072
14.647155284881592,0.9933628318584072
14.80166721343994,0.9933628318584072
15.023645639419556,0.9933628318584072
15.17345380783081,0.9933628318584072
15.27795386314392,0.9933628318584072
15.42785906791687,0.9933628318584072
15.711622953414915,0.9977876106194692
15.944105386734009,0.9977876106194692
16.236637353897095,0.9977876106194692
16.467938661575317,0.9977876106194692
16.731230974197388,0.9977876106194692
16.86902117729187,0.9977876106194692
17.124674797058105,1.0


==> tikz/old/msgs/smtp_median_grammar_coverage_unguided.csv <==
time,meanpercentroleuniqueClient
0.0136387348175048,0.0
0.3945410251617431,0.12057522123893799
0.916003942489624,0.1725663716814159
1.5095226764678955,0.21570796460176986
2.3826217651367188,0.2555309734513274
2.9509353637695312,0.2898230088495575
3.8755736351013184,0.3628318584070796
4.5980377197265625,0.5176991150442478
5.340856552124023,0.834070796460177
6.055339336395264,0.8650442477876106
6.792553901672363,0.8650442477876106
7.599024534225464,0.8761061946902655
8.374125003814697,0.9081858407079646
9.05944848060608,0.9126106194690264
9.849931001663208,0.9170353982300885
10.491620540618896,0.9236725663716814
11.316340446472168,0.9280973451327434
11.94615387916565,0.9347345132743362
12.527216911315918,0.9347345132743362
13.197245359420776,0.9402654867256637
13.788359642028809,0.9402654867256637
14.682130575180054,0.9402654867256637
15.37059211730957,0.9402654867256637
15.91887378692627,0.9424778761061947
16.583290576934814,0.9491150442477877
17.435404539108276,0.9524336283185841
18.06337308883667,0.9601769911504425
18.631478309631348,0.9601769911504425
19.525604009628296,0.9601769911504425
20.13217711448669,0.9657079646017699
21.00098943710327,0.9668141592920354
21.704129934310917,0.9668141592920354
22.34549903869629,0.9668141592920354
23.09249329566956,0.9679203539823009
23.91314148902893,0.9723451327433629
24.537485122680664,0.9723451327433629
25.38917231559753,0.9723451327433629
26.13058972358704,0.9723451327433629
26.642823457717896,0.9734513274336284
27.16383051872253,0.9789823008849559
27.717686414718628,0.9789823008849559
28.272926568984985,0.9845132743362832
28.74134731292725,0.9845132743362832
29.319138765335083,0.9845132743362832
29.91640281677246,0.9845132743362832
30.541856288909912,0.9845132743362832
31.24840903282165,0.9845132743362832
31.88937330245972,0.9845132743362832
32.37186908721924,0.9845132743362832
33.16501545906067,0.9867256637168142
33.84341239929199,0.9867256637168142
34.339293479919434,0.9867256637168142
34.85266876220703,0.9867256637168142
35.3611946105957,0.9867256637168142
35.84946656227112,0.9900442477876106
36.60998487472534,0.9900442477876106
37.41640019416809,0.9900442477876106
38.180458545684814,0.9900442477876106
38.85931968688965,0.9900442477876106
39.769611835479736,0.9922566371681416
40.51571536064148,0.9922566371681416
41.25156831741333,0.9922566371681416
42.06690049171448,0.9922566371681416
42.60525441169739,0.9922566371681416
43.59835505485535,0.9944690265486726
44.13944697380066,0.9944690265486726
44.92589545249939,0.9944690265486726
45.86965441703797,0.9944690265486726
46.73256611824036,0.9944690265486726
47.5049409866333,0.9955752212389379
48.095324754714966,0.9955752212389379
48.81180906295776,0.9955752212389379
49.61198210716248,0.9955752212389379
50.315377950668335,0.9955752212389379
50.98317170143128,0.9955752212389379
51.56367111206055,0.9955752212389379
52.532134771347046,0.9955752212389379
53.27030372619629,0.9955752212389379
54.04713821411133,0.9955752212389379
54.739086627960205,0.9955752212389379
55.52921295166016,0.9955752212389379
56.61053991317749,0.9955752212389379
57.29499340057373,0.9955752212389379
57.86673665046692,0.9988938053097346
58.50581359863281,0.9988938053097346
59.37398147583008,0.9988938053097346
59.88248944282532,0.9988938053097346
60.54055523872376,0.9988938053097346
61.361002922058105,0.9988938053097346
61.97757744789124,0.9988938053097346
62.55699324607849,0.9988938053097346
63.31642770767212,0.9988938053097346
63.96264338493347,0.9988938053097346
64.83126783370972,0.9988938053097346
65.57185983657837,0.9988938053097346
66.05960702896118,0.9988938053097346
67.05661225318909,0.9988938053097346
67.82829403877258,0.9988938053097346
68.48889422416687,0.9988938053097346
69.50878310203552,1.0

